Identifying Structural Biases from Causal Mechanism Shifts

Causal discovery methods commonly assume that all data is independently and identically distributed (i.i.d.) and that there are no unmeasured variables affecting the system. In practice, these assumptions are often violated, leading to inaccurate inference. In this paper, we study how to identify hidden confounding and selection biases from causal mechanism shifts. In particular, we show that structural biases lead to dependent mechanism shifts. That is, by considering for which variables the mechanisms change given data from different environments, we can tell which variables are unbiased, which are subject to hidden confounding, and which are undergoing selection bias. We formalize this into an empirically testable criterion based on mutual information, and show under which conditions it identifies structural biases. To tell which nodes are subject to what kind of bias, we introduce the StruBI algorithm. Experiments on synthetic and real-world data show that StruBI works well in practice, accurately recovering affected variable sets and types of biases, outperforming the state-of-the-art by a wide margin.

==> bib/references.txt <==
abbrev.bib
abbreviations.bib
 These files define venue-macros, such that we can write
  booktitle = KDD17
 and by including either abbrev.bib OR abbreviations.bib these get expanded to either
  booktitle = {KDD} (abbrev.bib)
 or 
  booktitle = {ACM SIGKDD Conference on Knowledge Discovery and Data Mining (KDD'17)} (abbreviations.bib)
 Always use these files, add venues when needed, but make sure to always update *both* files.

bib-jilles.bib
 This is Jilles' standard reference library. Feel free to correct any errors, but do *not* add or remove entries without asking.

bib-paper.bib
 This is the paper-specific reference file. Feel free to add entries. The naming convention is author:<year>:<keyword>, e.g. vreeken:11:krimp. Make sure you use correct abbrev/abbreviation macros for venues.

==> data/exps/plot_data_distributions.tsv <==
gt_type	ami	cov	func
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	1.0	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	1.0	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	1.0	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.5	sinc
confounder	64.0	0.5	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.5	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.0	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.6666666666666666	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.0	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	1.0	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.5	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.75	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.25	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.2	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.6666666666666666	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.3333333333333333	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.75	sinc
confounder	64.0	0.4	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	1.0	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.3333333333333333	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.5	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.25	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.3333333333333333	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.5	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.25	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.3333333333333333	sinc
confounder	64.0	0.2222222222222222	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	1.0	sinc
confounder	64.0	0.5	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.8	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.125	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	1.0	sinc
confounder	64.0	0.375	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.6666666666666666	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	tanh
collider	64.0	0.4	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	0.8333333333333334	tanh
collider	64.0	0.7142857142857143	sinc
confounder	64.0	0.625	linear
confounder	64.0	0.3333333333333333	tanh
confounder	64.0	0.5714285714285714	sinc
none	0.0	0.0	linear
none	0.0	0.0	tanh
collider	64.0	1.0	x^2
collider	64.0	1.0	x^3
confounder	64.0	0.6666666666666666	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	0.0	x^2
collider	64.0	0.0	x^3
confounder	64.0	0.0	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	1.0	x^2
collider	64.0	1.0	x^3
confounder	64.0	0.5	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	0.75	x^2
collider	64.0	0.75	x^3
confounder	64.0	0.5	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	1.0	x^2
collider	64.0	1.0	x^3
confounder	64.0	0.5	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	1.0	x^2
collider	64.0	1.0	x^3
confounder	64.0	0.3333333333333333	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	1.0	x^2
collider	64.0	1.0	x^3
confounder	64.0	0.5	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	0.0	x^2
collider	64.0	0.0	x^3
confounder	64.0	0.5	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	0.5	x^2
collider	64.0	0.5	x^3
confounder	64.0	0.5	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	1.0	x^2
collider	64.0	1.0	x^3
confounder	64.0	0.3333333333333333	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	1.0	x^2
collider	64.0	1.0	x^3
confounder	64.0	0.0	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	0.6	x^2
collider	64.0	0.6	x^3
confounder	64.0	0.2	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	0.8	x^2
collider	64.0	0.0	x^3
confounder	64.0	0.2	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	0.8	x^2
collider	64.0	0.6	x^3
confounder	64.0	0.4	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	0.8	x^2
collider	64.0	1.0	x^3
confounder	64.0	0.4	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	1.0	x^2
collider	64.0	0.8	x^3
confounder	64.0	0.3333333333333333	x^2
confounder	64.0	0.2	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	1.0	x^2
collider	64.0	1.0	x^3
confounder	64.0	0.25	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	0.75	x^2
collider	64.0	0.75	x^3
confounder	64.0	0.25	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	0.8	x^2
collider	64.0	0.8	x^3
confounder	64.0	0.2	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	0.8333333333333334	x^2
collider	64.0	0.5	x^3
confounder	64.0	0.5	x^2
confounder	64.0	0.0	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	0.7777777777777778	x^2
collider	64.0	0.6666666666666666	x^3
confounder	64.0	0.3333333333333333	x^2
confounder	64.0	0.2222222222222222	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	1.0	x^2
collider	64.0	1.0	x^3
confounder	64.0	0.375	x^2
confounder	64.0	0.2857142857142857	x^3
none	0.0	0.0	x^2
none	0.0	0.0	x^3
collider	64.0	1.0	x^2
collider	64.0	0.875	x^3
confounder	64.0	0.125	x^2
confounder	64.0	0.125	x^3
collider	64.0	1.0	linear
collider	64.0	1.0	linear
collider	64.0	1.0	linear
collider	64.0	1.0	linear
collider	64.0	1.0	x^2
collider	64.0	1.0	x^2
collider	64.0	0.7777777777777778	x^2
collider	64.0	1.0	x^2
collider	64.0	1.0	x^3
collider	64.0	1.0	x^3
collider	64.0	0.7777777777777778	x^3
collider	64.0	1.0	linear
collider	64.0	1.0	linear
collider	64.0	1.0	linear
collider	64.0	1.0	linear
collider	64.0	1.0	x^2
collider	64.0	1.0	x^2
collider	64.0	0.8888888888888888	x^2
collider	64.0	1.0	x^2
collider	64.0	1.0	x^3
collider	64.0	1.0	x^3
collider	64.0	0.7777777777777778	x^3
collider	64.0	1.0	x^3
collider	64.0	1.0	tanh
collider	64.0	1.0	tanh
collider	64.0	1.0	tanh
collider	64.0	1.0	tanh
collider	64.0	1.0	sinc
collider	64.0	0.5	sinc
collider	64.0	0.8333333333333334	sinc
collider	64.0	0.5454545454545454	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	linear
confounder	64.0	0.5	linear
confounder	64.0	0.45454545454545453	linear
confounder	64.0	0.6666666666666666	x^2
confounder	64.0	0.6666666666666666	x^2
confounder	64.0	0.625	x^2
confounder	64.0	0.5454545454545454	x^2
confounder	64.0	0.0	x^3
confounder	64.0	0.0	x^3
confounder	64.0	0.0	x^3
confounder	64.0	0.2727272727272727	x^3
confounder	64.0	0.0	tanh
confounder	64.0	0.0	tanh
confounder	64.0	0.0	tanh
confounder	64.0	0.14285714285714285	tanh
confounder	64.0	0.0	sinc
confounder	64.0	0.5	sinc
confounder	64.0	0.0	sinc
confounder	64.0	0.36363636363636365	sinc
none	0.0	0.0	linear
none	0.0	0.0	linear
none	0.0	0.0	linear
none	0.0	0.0	linear
none	0.0	0.0	x^2
none	0.0	0.0	x^2
none	0.0	0.0	x^2
none	0.0	0.0	x^2
none	0.0	0.0	x^3
none	0.0	0.0	x^3
none	0.0	0.0	x^3
none	0.0	0.0	x^3
none	0.0	0.0	tanh
none	0.0	0.0	tanh
none	0.0	0.0	tanh
none	0.0	0.0	tanh
none	0.0	0.0	sinc
none	0.0	0.0	sinc
none	0.0	0.0	sinc
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	linear
collider	64.0	1.0	linear
collider	64.0	1.0	linear
collider	64.0	1.0	x^2
collider	64.0	1.0	x^2
collider	64.0	1.0	x^2
collider	64.0	1.0	x^2
collider	64.0	1.0	x^3
collider	64.0	1.0	x^3
collider	64.0	0.5	x^3
collider	64.0	1.0	x^3
collider	64.0	1.0	tanh
collider	64.0	1.0	tanh
collider	64.0	1.0	tanh
collider	64.0	1.0	tanh
collider	0.0	0.0	sinc
collider	64.0	1.0	sinc
collider	64.0	0.5	sinc
collider	64.0	0.75	sinc
confounder	64.0	0.0	linear
confounder	64.0	0.0	linear
confounder	64.0	0.0	linear
confounder	64.0	0.6	linear
confounder	64.0	1.0	x^2
confounder	64.0	0.5	x^2
confounder	64.0	0.5	x^2
confounder	64.0	0.8	x^2
confounder	64.0	0.0	x^3
confounder	64.0	0.3333333333333333	x^3
confounder	64.0	0.0	x^3
confounder	64.0	0.5	x^3
confounder	64.0	0.0	tanh
confounder	64.0	0.0	tanh
confounder	64.0	0.0	tanh
confounder	64.0	0.0	tanh
confounder	64.0	0.0	sinc
confounder	64.0	0.3333333333333333	sinc
confounder	64.0	0.2	sinc
confounder	64.0	0.0	sinc
none	0.0	0.0	linear
none	0.0	0.0	linear
none	0.0	0.0	linear
none	0.0	0.0	linear
none	0.0	0.0	x^2
none	0.0	0.0	x^2
none	0.0	0.0	x^2
none	0.0	0.0	x^2
none	0.0	0.0	x^3
none	0.0	0.0	x^3
none	0.0	0.0	x^3
none	0.0	0.0	x^3
none	0.0	0.0	tanh
none	0.0	0.0	tanh
none	0.0	0.0	tanh
none	0.0	0.0	tanh
none	0.0	0.0	sinc
none	0.0	0.0	sinc
none	0.0	0.0	sinc
none	0.0	0.0	sinc
collider	64.0	1.0	linear
collider	64.0	1.0	linear
collider	64.0	1.0	linear
collider	64.0	1.0	linear
collider	64.0	1.0	x^2
collider	64.0	0.8333333333333334	x^2


==> data/exps/plot_data_func.tsv <==
func	acc_overall	prec_overall	rec_overall	f1_overall
linear	0.9823008849557522	0.9851851851851853	0.980952380952381	0.9826203208556149
sinc	0.8365384615384616	0.8859010270774976	0.8380952380952381	0.8262353392559242
tanh	1.0	1.0	1.0	1.0
x^2	0.9081632653061225	0.9142857142857143	0.9084568439407149	0.9101915034118423
x^3	0.9368421052631579	0.9459459459459459	0.9411764705882352	0.9383301707779886


==> data/exps/plot_data_n_nodes.tsv <==
n_nodes	acc_overall	prec_overall	rec_overall	f1_overall	acc_linear	prec_linear	rec_linear	f1_linear	acc_tanh	prec_tanh	rec_tanh	f1_tanh	acc_sinc	prec_sinc	rec_sinc	f1_sinc	acc_x^2	prec_x^2	rec_x^2	f1_x^2	acc_x^3	prec_x^3	rec_x^3	f1_x^3
5	0.918918918918919	0.9227568076410891	0.9217948717948717	0.9194645316804407	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	0.8333333333333334	0.8763197586727	0.8333333333333334	0.8180842911877395	0.8421052631578947	0.8452380952380952	0.8452380952380952	0.8452380952380952	0.918918918918919	0.9333333333333332	0.923076923076923	0.9194847020933977
7	0.9459459459459459	0.9500343997248022	0.9482905982905984	0.9466359289617486	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	0.8055555555555556	0.8771929824561404	0.8055555555555557	0.7874762808349146	0.9736842105263158	0.9777777777777779	0.9722222222222222	0.9740129935032483	0.9459459459459459	0.9523809523809524	0.9487179487179488	0.9465811965811967
9	0.875	0.9047619047619048	0.8888888888888888	0.8777777777777778	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	0.6666666666666666	0.5	0.6666666666666666	0.5555555555555555	1.0	1.0	1.0	1.0	0.6666666666666666	0.5	0.6666666666666666	0.5555555555555555
10	0.9583333333333334	0.9601190476190476	0.9601190476190476	0.9601190476190476	0.96	0.9666666666666667	0.9583333333333334	0.960233918128655	1.0	1.0	1.0	1.0	0.9130434782608695	0.9333333333333332	0.9166666666666666	0.9153439153439153	0.9166666666666666	0.9444444444444445	0.9166666666666666	0.9220779220779219	1.0	1.0	1.0	1.0
11	0.875	0.9166666666666666	0.8666666666666667	0.8690476190476191	0.75	0.5555555555555555	0.6666666666666666	0.6	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	0.6666666666666666	0.5	0.6666666666666666	0.5555555555555555	1.0	1.0	1.0	1.0
15	0.9411764705882353	0.9444444444444445	0.9523809523809524	0.9440559440559441	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	0.6666666666666666	0.5	0.6666666666666666	0.5555555555555555	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0


==> data/exps/plot_data_nc.tsv <==
nc	acc_overall	prec_overall	rec_overall	f1_overall	acc_linear	prec_linear	rec_linear	f1_linear	acc_tanh	prec_tanh	rec_tanh	f1_tanh	acc_sinc	prec_sinc	rec_sinc	f1_sinc	acc_x^2	prec_x^2	rec_x^2	f1_x^2	acc_x^3	prec_x^3	rec_x^3	f1_x^3
10	0.9	0.9111111111111111	0.9	0.8993265993265993	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	0.6666666666666666	0.5	0.6666666666666666	0.5555555555555555	0.8	0.5833333333333334	0.6666666666666666	0.6190476190476191	1.0	1.0	1.0	1.0
14	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
15	0.9212121212121213	0.9282155797101449	0.9212121212121213	0.9206811437446266	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	0.8484848484848485	0.8958333333333334	0.8484848484848485	0.8402323892519972	0.8484848484848485	0.85	0.8484848484848485	0.8481711525189786	0.9090909090909091	0.9285714285714285	0.9090909090909092	0.9073684210526315
18	0.875	0.9047619047619048	0.8888888888888888	0.8777777777777778	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	0.6666666666666666	0.5	0.6666666666666666	0.5555555555555555	1.0	1.0	1.0	1.0	0.6666666666666666	0.5	0.6666666666666666	0.5555555555555555
20	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0									1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
21	0.9393939393939394	0.945288753799392	0.9393939393939394	0.9390716738672871	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	0.7878787878787878	0.8703703703703703	0.787878787878788	0.7639846743295019	0.9696969696969697	0.9722222222222222	0.9696969696969697	0.9696342305037957	0.9393939393939394	0.9487179487179488	0.9393939393939394	0.9388888888888888
22	0.875	0.9166666666666666	0.8666666666666667	0.8690476190476191	0.75	0.5555555555555555	0.6666666666666666	0.6	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	0.6666666666666666	0.5	0.6666666666666666	0.5555555555555555	1.0	1.0	1.0	1.0
30	0.9578947368421052	0.9595588235294118	0.9595588235294118	0.9595588235294118	0.96	0.9666666666666667	0.9583333333333334	0.960233918128655	1.0	1.0	1.0	1.0	0.9130434782608695	0.9333333333333332	0.9166666666666666	0.9153439153439153	0.9166666666666666	0.9444444444444445	0.9166666666666666	0.9220779220779219	1.0	1.0	1.0	1.0
45	0.9333333333333333	0.9444444444444445	0.9333333333333332	0.9326599326599326	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	0.6666666666666666	0.5	0.6666666666666666	0.5555555555555555	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0


==> figs/csv_for_figs/affected_nodes_ablations/affected_nodes_accuracy.csv <==
X,500,500_std
3,0.88,0.01693354221251016
5,0.92,0.31275172280281494
7,0.76,0.6795089432519829
9,0.88,0.6683111742374106
11,0.72,0.44320782375322526
13,0.8,1.9291871994352265
15,0.6,2.7433916543716075


==> figs/csv_for_figs/affected_nodes_ablations/affected_nodes_ami_500.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
3,0.0,0.0,0.9228362839838617,0.24401309533341112,0.9265107466512968,0.1944342883964892
5,0.07692307692307693,0.2773500981126146,0.7275467933420554,0.4376034768258965,1.0,0.0
7,0.0695394860354966,0.15931192902799554,0.6647773866598566,0.3579004511846285,0.8216830155148854,0.36401673387096284
9,0.21295208140044558,0.40218824307400114,0.6744454328367127,0.3377375580849851,0.6700415836363536,0.4000814581122381
11,0.2533482457438302,0.36606177212936813,0.5892635027650273,0.4486864951905908,0.5745347794680459,0.41602710960322276
13,0.11803237409692625,0.28911908966676775,0.6242040118431194,0.34334510688620445,0.6330196491337826,0.36332584049387323
15,0.22242692431254354,0.3783925650391109,0.181789060307849,0.11374079722496838,0.4161205463853107,0.32503997458932693


==> figs/csv_for_figs/affected_nodes_ablations/affected_nodes_coverage_500.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
3,0.0,0.0,0.0,0.0,0.5714285714285714,0.5345224838248488
5,0.0,0.0,0.08333333333333333,0.2041241452319315,1.0,0.0
7,0.055555555555555546,0.11785113019775792,0.22916666666666669,0.25661873392871104,0.8125,0.3471825374147068
9,0.0625,0.1767766952966369,0.21258503401360543,0.15619431304396356,0.8380952380952381,0.3044558648568863
11,0.16055555555555556,0.23883074227743406,0.22530864197530864,0.24862447374254726,0.9462962962962962,0.09173678575185804
13,0.13333333333333333,0.32659863237109044,0.47711489898989895,0.28562671090387487,0.7786730945821855,0.32523647467369365
15,0.12797619047619047,0.22819812915921792,0.5189810189810189,0.29731023335383416,0.5953525641025641,0.4269915121314806


==> figs/csv_for_figs/affected_nodes_ablations/affected_nodes_f1.csv <==
X,500,500_std
3,0.8656126482213438,0.24217804558076045
5,0.9188034188034188,0.1499885683801229
7,0.761283550757235,0.1420911478589417
9,0.8741228070175439,0.12166117017856647
11,0.7474747474747474,0.2532332867252426
13,0.8037037037037038,0.41573970964154905
15,0.6010101010101009,0.41065575382325786


==> figs/csv_for_figs/affected_nodes_ablations/affected_nodes_precision.csv <==
X,500,500_std
3,0.923076923076923,0.01693354221251016
5,0.9188034188034188,0.31275172280281494
7,0.8047138047138048,0.6795089432519829
9,0.8783068783068783,0.6683111742374106
11,0.7777777777777778,0.44320782375322526
13,0.8074074074074074,1.9291871994352265
15,0.6878787878787879,2.7433916543716075


==> figs/csv_for_figs/affected_nodes_ablations/affected_nodes_recall.csv <==
X,500,500_std
3,0.8571428571428571,0.01693354221251016
5,0.9188034188034188,0.31275172280281494
7,0.7592592592592592,0.6795089432519829
9,0.8833333333333333,0.6683111742374106
11,0.737037037037037,0.44320782375322526
13,0.8118686868686869,1.9291871994352265
15,0.6277777777777778,2.7433916543716075


==> figs/csv_for_figs/affected_nodes_ablations/affected_nodes_runtime.csv <==
X,500,500_std
3,0.19384069442749016,0.01693354221251016
5,1.4149821662902833,0.31275172280281494
7,4.642808303833008,0.6795089432519829
9,10.978405303955078,0.6683111742374106
11,20.48015188217163,0.44320782375322526
13,35.50440955162048,1.9291871994352265
15,56.255798721313475,2.7433916543716075


==> figs/csv_for_figs/affected_nodes_ablations/affected_nodes_subset.csv <==
X,500,500_std
3,0.9647058823529411,0.07859052479933755
5,0.8513888888888889,0.2936584229343156
7,0.7711534992784993,0.3232964576597542
9,0.7647058823529411,0.3319702522305471
11,0.5593217893217892,0.35497168480492325
13,0.6554025437926366,0.3180023196095181
15,0.4187352114953925,0.35235358597453226


==> figs/csv_for_figs/affected_nodes_ablations/affected_nodes_threshold_sweep_500.csv <==
threshold,f1_macro,tpr_confounder,tpr_collider
0.0,0.3393939393939394,0.0,1.0
0.01,0.6432551968155683,0.4528301886792453,0.8571428571428571
0.02,0.6432551968155683,0.4528301886792453,0.8571428571428571
0.03,0.6432551968155683,0.4528301886792453,0.8571428571428571
0.04,0.6432551968155683,0.4528301886792453,0.8571428571428571
0.05,0.6432551968155683,0.4528301886792453,0.8571428571428571
0.06,0.6432551968155683,0.4528301886792453,0.8571428571428571
0.07,0.6432551968155683,0.4528301886792453,0.8571428571428571
0.08,0.6432551968155683,0.4528301886792453,0.8571428571428571
0.09,0.6432551968155683,0.4528301886792453,0.8571428571428571
0.1,0.6432551968155683,0.4528301886792453,0.8571428571428571
0.11,0.6432551968155683,0.4528301886792453,0.8571428571428571
0.12,0.6760489510489511,0.5094339622641509,0.8571428571428571
0.13,0.6760489510489511,0.5094339622641509,0.8571428571428571
0.14,0.6760489510489511,0.5094339622641509,0.8571428571428571
0.15,0.6972222222222222,0.5471698113207547,0.8571428571428571
0.16,0.6972222222222222,0.5471698113207547,0.8571428571428571
0.17,0.7076230855758414,0.5660377358490566,0.8571428571428571
0.18,0.7076230855758414,0.5660377358490566,0.8571428571428571
0.19,0.7076230855758414,0.5660377358490566,0.8571428571428571
0.2,0.7076230855758414,0.5660377358490566,0.8571428571428571
0.21,0.7076230855758414,0.5660377358490566,0.8571428571428571
0.22,0.7076230855758414,0.5660377358490566,0.8571428571428571
0.23,0.7179089026915113,0.5849056603773585,0.8571428571428571
0.24,0.7179089026915113,0.5849056603773585,0.8571428571428571
0.25,0.7179089026915113,0.5849056603773585,0.8571428571428571
0.26,0.7381606039807824,0.6226415094339622,0.8571428571428571
0.27,0.7381606039807824,0.6226415094339622,0.8571428571428571
0.28,0.7381606039807824,0.6226415094339622,0.8571428571428571
0.29,0.7481386392811297,0.6415094339622641,0.8571428571428571
0.3,0.7481386392811297,0.6415094339622641,0.8571428571428571
0.31,0.7481386392811297,0.6415094339622641,0.8571428571428571
0.32,0.7481386392811297,0.6415094339622641,0.8571428571428571
0.33,0.7481386392811297,0.6415094339622641,0.8571428571428571
0.34,0.768695356930651,0.6981132075471698,0.8392857142857143
0.35000000000000003,0.768695356930651,0.6981132075471698,0.8392857142857143
0.36,0.768695356930651,0.6981132075471698,0.8392857142857143
0.37,0.7783050847457627,0.7169811320754716,0.8392857142857143
0.38,0.7878480155707879,0.7358490566037735,0.8392857142857143
0.39,0.7878480155707879,0.7358490566037735,0.8392857142857143
0.4,0.7878480155707879,0.7358490566037735,0.8392857142857143
0.41000000000000003,0.7883495145631068,0.7547169811320755,0.8214285714285714
0.42,0.7883495145631068,0.7547169811320755,0.8214285714285714
0.43,0.7883495145631068,0.7547169811320755,0.8214285714285714
0.44,0.7883495145631068,0.7547169811320755,0.8214285714285714
0.45,0.7883495145631068,0.7547169811320755,0.8214285714285714
0.46,0.7883495145631068,0.7547169811320755,0.8214285714285714
0.47000000000000003,0.7883495145631068,0.7547169811320755,0.8214285714285714
0.48,0.7883495145631068,0.7547169811320755,0.8214285714285714
0.49,0.7883495145631068,0.7547169811320755,0.8214285714285714
0.5,0.7883495145631068,0.7547169811320755,0.8214285714285714
0.51,0.8163746630727763,0.8113207547169812,0.8214285714285714
0.52,0.8163746630727763,0.8113207547169812,0.8214285714285714
0.53,0.8163746630727763,0.8113207547169812,0.8214285714285714
0.54,0.8163746630727763,0.8113207547169812,0.8214285714285714
0.55,0.8256293676854425,0.8301886792452831,0.8214285714285714
0.56,0.8164983164983165,0.8301886792452831,0.8035714285714286
0.5700000000000001,0.8164983164983165,0.8301886792452831,0.8035714285714286
0.58,0.8164983164983165,0.8301886792452831,0.8035714285714286
0.59,0.8164983164983165,0.8301886792452831,0.8035714285714286
0.6,0.8164983164983165,0.8301886792452831,0.8035714285714286
0.61,0.8256880733944955,0.8490566037735849,0.8035714285714286
0.62,0.8256880733944955,0.8490566037735849,0.8035714285714286
0.63,0.8256880733944955,0.8490566037735849,0.8035714285714286
0.64,0.8439841710869749,0.8867924528301887,0.8035714285714286
0.65,0.8530997304582211,0.9056603773584906,0.8035714285714286
0.66,0.8530997304582211,0.9056603773584906,0.8035714285714286
0.67,0.8529014844804319,0.9245283018867925,0.7857142857142857
0.68,0.8529014844804319,0.9245283018867925,0.7857142857142857
0.6900000000000001,0.8529014844804319,0.9245283018867925,0.7857142857142857
0.7000000000000001,0.8619670747150696,0.9433962264150944,0.7857142857142857
0.71,0.8619670747150696,0.9433962264150944,0.7857142857142857
0.72,0.871027721433401,0.9622641509433962,0.7857142857142857
0.73,0.871027721433401,0.9622641509433962,0.7857142857142857
0.74,0.871027721433401,0.9622641509433962,0.7857142857142857
0.75,0.871027721433401,0.9622641509433962,0.7857142857142857
0.76,0.8522033898305085,0.9622641509433962,0.75
0.77,0.8522033898305085,0.9622641509433962,0.75
0.78,0.8517006802721089,0.9811320754716981,0.7321428571428571
0.79,0.8517006802721089,0.9811320754716981,0.7321428571428571
0.8,0.8517006802721089,0.9811320754716981,0.7321428571428571
0.81,0.8517006802721089,0.9811320754716981,0.7321428571428571
0.8200000000000001,0.8517006802721089,0.9811320754716981,0.7321428571428571
0.8300000000000001,0.8517006802721089,0.9811320754716981,0.7321428571428571
0.84,0.8324795081967213,0.9811320754716981,0.6964285714285714
0.85,0.8227642276422764,0.9811320754716981,0.6785714285714286
0.86,0.8030967741935484,0.9811320754716981,0.6428571428571429
0.87,0.8030967741935484,0.9811320754716981,0.6428571428571429
0.88,0.7931331953071084,0.9811320754716981,0.625
0.89,0.7931331953071084,0.9811320754716981,0.625
0.9,0.7931331953071084,0.9811320754716981,0.625
0.91,0.7626513369915513,0.9811320754716981,0.5714285714285714
0.92,0.7503523608174771,1.0,0.5357142857142857
0.93,0.7503523608174771,1.0,0.5357142857142857
0.9400000000000001,0.7503523608174771,1.0,0.5357142857142857
0.9500000000000001,0.7503523608174771,1.0,0.5357142857142857
0.96,0.7503523608174771,1.0,0.5357142857142857
0.97,0.7503523608174771,1.0,0.5357142857142857
0.98,0.7503523608174771,1.0,0.5357142857142857
0.99,0.7503523608174771,1.0,0.5357142857142857
1.0,0.7503523608174771,1.0,0.5357142857142857


==> figs/csv_for_figs/baseline_plots/baseline_accuracy.csv <==
X,topic,topic_std,coco,coco_std,fci-jci,fci-jci_std,fci-pooled,fci-pooled_std,dai_pooled,dai_pooled_std,dai_context,dai_context_std
3,0.84,0.1926504542711078,0.2727272727272727,0.3583397932234256,0.3333333333333333,0.3393712414247454,0.3333333333333333,0.3393712414247454,0.32,0.3374742788552764,0.32,0.3374742788552764
5,0.96,0.10540925533894599,0.3103448275862069,0.3339623694333403,0.5172413793103449,0.34320565767013533,0.5172413793103449,0.34320565767013533,0.36,0.28666343667430966,0.36,0.28666343667430966
7,0.84,0.2024976320979853,0.45714285714285713,0.2598267127046806,0.3142857142857143,0.36853779428995587,0.3142857142857143,0.36853779428995587,0.36,0.35958162049657344,0.4,0.3278315801956013
9,0.84,0.24860723150293831,0.2857142857142857,0.3221503751317556,0.3142857142857143,0.370784953148697,0.3142857142857143,0.370784953148697,0.32,0.24279748203791285,0.36,0.24984563135298732
11,0.8,0.21602468994692867,0.2857142857142857,0.26087822267076516,0.42857142857142855,0.3519646548591831,0.42857142857142855,0.3519646548591831,0.4,0.3149748937192763,0.4,0.22610273987634877
13,0.64,0.35046706049759824,0.27586206896551724,0.32379405892108737,0.2413793103448276,0.2543692271162212,0.2413793103448276,0.2543692271162212,0.24,0.26583202716502513,0.36,0.33155078936103577
15,0.56,0.38589722293204787,0.4,0.3104684757281767,0.42857142857142855,0.3451716308584982,0.42857142857142855,0.3451716308584982,0.56,0.3565264521898917,0.68,0.4221637386396684


==> figs/csv_for_figs/baseline_plots/baseline_f1.csv <==
X,topic,topic_std,coco,coco_std,fci-jci,fci-jci_std,fci-pooled,fci-pooled_std,dai_pooled,dai_pooled_std,dai_context,dai_context_std
3,0.8111111111111112,0.24437709509905692,0.18323586744639375,0.3442537106320724,0.16666666666666666,0.3175559379802803,0.16666666666666666,0.3175559379802803,0.16161616161616163,0.3195096551797557,0.16161616161616163,0.3195096551797557
5,0.9610256410256411,0.07027283689263068,0.24145299145299148,0.33322568220532933,0.22727272727272727,0.3511188609609996,0.22727272727272727,0.3511188609609996,0.2568421052631579,0.3074436614052591,0.2568421052631579,0.3074436614052591
7,0.844047619047619,0.16667638455633804,0.361998361998362,0.24040194965450934,0.15942028985507248,0.363797414052117,0.15942028985507248,0.363797414052117,0.28703703703703703,0.35898236064321104,0.3181818181818182,0.32716009866536316
9,0.8374727668845315,0.1927358797462574,0.1907859078590786,0.305429266831188,0.15942028985507248,0.3344841246301977,0.15942028985507248,0.3344841246301977,0.24444444444444446,0.24724562935382274,0.28654970760233917,0.26396782445153993
11,0.8037037037037038,0.23036509631758656,0.2222222222222222,0.2783531859448298,0.19999999999999998,0.33439400551048204,0.19999999999999998,0.33439400551048204,0.2927689594356261,0.3180425600881214,0.3140096618357488,0.2531642683924591
13,0.6524886877828054,0.3639461362941731,0.14814814814814814,0.30638785840545585,0.12962962962962962,0.18774765285867906,0.12962962962962962,0.18774765285867906,0.19444444444444442,0.2543692271162211,0.27884615384615385,0.32502915348824324
15,0.4997594997594998,0.39493058201290704,0.316624895572264,0.3085178714008007,0.19999999999999998,0.3600758629495589,0.19999999999999998,0.3600758629495589,0.39655172413793105,0.3489213302940793,0.5019762845849802,0.4140883188432984


==> figs/csv_for_figs/baseline_plots/baseline_f1_nc.csv <==
X,topic,topic_std,coco,coco_std,fci-jci,fci-jci_std,fci-pooled,fci-pooled_std,dai_pooled,dai_pooled_std,dai_context,dai_context_std
3,1.0,0.0,0.3425287356321839,0.4026915616537805,0.3333333333333333,0.4093445836434461,0.3333333333333333,0.4093445836434461,0.34782608695652173,0.40223143021995444,0.34782608695652173,0.40223143021995444
5,0.9415384615384615,0.10540925533894599,0.42727272727272725,0.396528142634586,0.4166666666666667,0.41952353926806063,0.4166666666666667,0.41952353926806063,0.43452380952380953,0.35889634208520416,0.43452380952380953,0.35889634208520416
7,0.8819444444444444,0.13172007503226188,0.6571428571428571,0.38532075891080336,0.3142857142857143,0.43564705873947984,0.3142857142857143,0.43564705873947984,0.5277777777777778,0.3692944094731963,0.5882352941176471,0.3708990935094578
9,0.8660714285714286,0.14698618394803284,0.38726790450928383,0.4444444444444444,0.34375,0.5030769521187454,0.34375,0.5030769521187454,0.4375,0.3888888888888889,0.4984520123839009,0.39086797998528583
11,0.8117647058823529,0.23741238057012062,0.3961352657004831,0.3035204779912794,0.375,0.39238495614506924,0.375,0.39238495614506924,0.5636363636363637,0.36130031673284235,0.6,0.2990542116686452
13,0.8116883116883117,0.4364357804719848,0.3333333333333333,0.4584307255831901,0.30434782608695654,0.37286428868661825,0.30434782608695654,0.37286428868661825,0.35294117647058826,0.3959116463884736,0.5142857142857142,0.3959116463884736
15,0.5111111111111111,0.4271319479507702,0.5714285714285714,0.39841987154436004,0.38461538461538464,0.3980663137260635,0.38461538461538464,0.3980663137260635,0.6703296703296704,0.4410985164728713,0.8465473145780051,0.43920523057894156


==> figs/csv_for_figs/baseline_plots/baseline_precision.csv <==
X,topic,topic_std,coco,coco_std,fci-jci,fci-jci_std,fci-pooled,fci-pooled_std,dai_pooled,dai_pooled_std,dai_context,dai_context_std
3,0.9047619047619048,0.28467140467910595,0.14833333333333334,0.364182098438467,0.1111111111111111,0.3112301579993258,0.1111111111111111,0.3112301579993258,0.10666666666666667,0.3137372626240749,0.10666666666666667,0.3137372626240749
5,0.9523809523809524,0.0,0.2518518518518518,0.37743448454461176,0.1724137931034483,0.3597848198549788,0.1724137931034483,0.3597848198549788,0.24572649572649574,0.3685138655950444,0.24572649572649574,0.3685138655950444
7,0.8888888888888888,0.12826425681661893,0.3207070707070707,0.23543835059568552,0.10476190476190476,0.3606230319785685,0.10476190476190476,0.3606230319785685,0.24444444444444446,0.38101437987556014,0.27056277056277056,0.35840138704084873
9,0.8523809523809524,0.10540925533894599,0.1801075268817204,0.30357099629944667,0.10476190476190476,0.3199104813059158,0.10476190476190476,0.3199104813059158,0.22303921568627452,0.36683497820487065,0.24675324675324672,0.351473968619703
11,0.8118686868686869,0.269543632537053,0.2250712250712251,0.33510826426355894,0.14285714285714285,0.3321744070460309,0.14285714285714285,0.3321744070460309,0.24019607843137256,0.32157844830258514,0.26282051282051283,0.3499271061118826
13,0.6455026455026455,0.40484717433607126,0.09876543209876543,0.3037979881312458,0.08045977011494253,0.15174092606141334,0.08045977011494253,0.15174092606141334,0.1984126984126984,0.2881186312597857,0.2333333333333333,0.35108298058900445
15,0.5185185185185185,0.43019160244571814,0.3812260536398468,0.3468167145429686,0.14285714285714285,0.370138678077263,0.14285714285714285,0.370138678077263,0.36274509803921573,0.3895748843739537,0.4696969696969697,0.4126946479274762


==> figs/csv_for_figs/baseline_plots/baseline_recall.csv <==
X,topic,topic_std,coco,coco_std,fci-jci,fci-jci_std,fci-pooled,fci-pooled_std,dai_pooled,dai_pooled_std,dai_context,dai_context_std
3,0.8095238095238094,0.1926504542711078,0.27272727272727276,0.3583397932234256,0.3333333333333333,0.3393712414247454,0.3333333333333333,0.3393712414247454,0.3333333333333333,0.3374742788552764,0.3333333333333333,0.3374742788552764
5,0.9743589743589745,0.10540925533894599,0.3333333333333333,0.3339623694333403,0.3333333333333333,0.34320565767013533,0.3333333333333333,0.34320565767013533,0.2905982905982906,0.28666343667430966,0.2905982905982906,0.28666343667430966
7,0.8425925925925926,0.2024976320979853,0.4382284382284382,0.2598267127046806,0.3333333333333333,0.36853779428995587,0.3333333333333333,0.36853779428995587,0.35185185185185186,0.35958162049657344,0.39351851851851855,0.3278315801956013
9,0.85,0.24860723150293831,0.3303030303030303,0.3221503751317556,0.3333333333333333,0.370784953148697,0.3333333333333333,0.370784953148697,0.30833333333333335,0.24279748203791285,0.3416666666666666,0.24984563135298732
11,0.8074074074074074,0.21602468994692867,0.2888888888888889,0.26087822267076516,0.3333333333333333,0.3519646548591831,0.3333333333333333,0.3519646548591831,0.37777777777777777,0.3149748937192763,0.39999999999999997,0.22610273987634877
13,0.6679292929292929,0.35046706049759824,0.2962962962962963,0.32379405892108737,0.3333333333333333,0.2543692271162212,0.3333333333333333,0.2543692271162212,0.25757575757575757,0.26583202716502513,0.34848484848484845,0.33155078936103577
15,0.49722222222222223,0.38589722293204787,0.4444444444444444,0.3104684757281767,0.3333333333333333,0.3451716308584982,0.3333333333333333,0.3451716308584982,0.4444444444444445,0.3565264521898917,0.5694444444444445,0.4221637386396684


==> figs/csv_for_figs/baseline_plots/baseline_runtime.csv <==
X,topic,topic_std,coco,coco_std,fci-jci,fci-jci_std,fci-pooled,fci-pooled_std,dai_pooled,dai_pooled_std,dai_context,dai_context_std
3,0.2687675094604492,0.3895809956456947,2.5088008678320683,0.17165566162722345,0.0,0.0,0.0014697782921068185,0.00012312743542227953,0.0006039999999999999,0.0001398809017223819,0.002956,0.0001386842937514315
5,1.3925363159179687,0.33615018874925817,15.712632557441449,3.5158318705978897,0.0,0.0,0.0035575751600593797,0.0010365945411462006,0.0027959999999999994,0.0005111099033802156,0.015892000000000003,0.0007262460556404648
7,4.35152084350586,0.6950536886896305,48.07634178284676,6.183592027970295,0.0,0.0,0.009443099158150767,0.0029718537379924766,0.0061920000000000005,0.0007734769981496974,0.043688000000000005,0.002346508043881375
9,10.963099851608277,0.7305831475813297,119.0020456530831,9.235172557230491,0.0,0.0,0.021286460331508054,0.007544335910531611,0.011168000000000003,0.001274009419117457,0.10073200000000002,0.002441263334150306
11,19.386485538482667,1.4661808747942517,209.36886040653502,15.158104043938152,0.0,0.0,0.03580533436366486,0.011435410365092831,0.017776,0.002301680545456588,0.18528000000000003,0.002594545560722853
13,35.127778148651124,2.770702070326601,345.48556731365346,28.759252633678418,0.0,0.0,0.05957924086472081,0.020105934716416345,0.027176,0.0028534014789370244,0.315136,0.0028671821242002363
15,55.899212198257445,3.456537543778579,477.95501684320385,41.78666140701136,0.0,0.0,0.10488375255039757,0.023453722218962345,0.04450799999999999,0.003093396191890072,0.493512,0.008149249454193099


==> figs/csv_for_figs/baseline_plots/baseline_subset.csv <==
X,topic,topic_std,coco,coco_std,fci-jci,fci-jci_std,fci-pooled,fci-pooled_std,dai_pooled,dai_pooled_std,dai_context,dai_context_std
3,0.9529411764705882,0.0874474632195206,0.19090909090909092,0.3624113565301056,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5,0.9347222222222222,0.12153445147620859,0.37789115646258503,0.36267321125844304,0.0,0.0,0.0,0.0,0.34821428571428575,0.3113964745761883,0.34821428571428575,0.3113964745761883
7,0.8690205627705627,0.10693250810712696,0.5008597883597883,0.31640983171628456,0.0,0.0,0.0,0.0,0.28792249417249416,0.3933719422044329,0.40837703962703964,0.3854079044367989
9,0.7057312545201819,0.25698676218145455,0.5427864959114959,0.28442157904872917,0.0,0.0,0.0,0.0,0.22124890680254,0.36115010220676413,0.22124890680254,0.36115010220676413
11,0.6961573720397249,0.2486081448259868,0.5158767346344747,0.3364668446682068,0.0,0.0,0.0,0.0,0.2828070175438596,0.3666395794098295,0.2828070175438596,0.3666395794098295
13,0.7043985749742351,0.26777735310354095,0.5581749047306322,0.22495001161408112,0.0,0.0,0.0,0.0,0.17054076839696497,0.3427603672657104,0.30007467180537156,0.41049477180201727
15,0.6255359363133918,0.25528639691788724,0.6418010287405853,0.2194605580534775,0.0,0.0,0.0,0.0,0.3676212676212677,0.42185295755889596,0.5622714450300659,0.4063964580417545


==> figs/csv_for_figs/contexts_ablations/contexts_accuracy.csv <==
X,5,5_std
0.5,0.32,0.029152805358877716
1.0,0.32,0.0831474868938117
2.0,0.92,0.2750546651369475
3.0,0.96,0.6679810694277643


==> figs/csv_for_figs/contexts_ablations/contexts_ami_5.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
0.5,0.0,0.0,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0,0.0,0.0
2.0,0.125,0.3535533905932738,0.7832736945846284,0.35193058505103025,0.7733082120092982,0.38726236066303404
3.0,0.0318984728800858,0.0902225059320154,0.7554425548816041,0.32365584231466293,0.7990821269111305,0.2904212594573701


==> figs/csv_for_figs/contexts_ablations/contexts_coverage_5.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
0.5,0.0,0.0,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0,0.0,0.0
2.0,0.0,0.0,0.05,0.15811388300841897,0.9523809523809524,0.12598815766974242
3.0,0.125,0.3535533905932738,0.2333333333333333,0.3063121944908938,1.0,0.0


==> figs/csv_for_figs/contexts_ablations/contexts_f1.csv <==
X,5,5_std
0.5,0.16161616161616163,0.3195096551797557
1.0,0.16161616161616163,0.3195096551797557
2.0,0.9218337218337217,0.21677347794585192
3.0,0.9555555555555556,0.07905694150420951


==> figs/csv_for_figs/contexts_ablations/contexts_precision.csv <==
X,5,5_std
0.5,0.10666666666666667,0.029152805358877716
1.0,0.10666666666666667,0.0831474868938117
2.0,0.9444444444444445,0.2750546651369475
3.0,0.9583333333333334,0.6679810694277643


==> figs/csv_for_figs/contexts_ablations/contexts_recall.csv <==
X,5,5_std
0.5,0.3333333333333333,0.029152805358877716
1.0,0.3333333333333333,0.0831474868938117
2.0,0.9107142857142857,0.2750546651369475
3.0,0.9583333333333334,0.6679810694277643


==> figs/csv_for_figs/contexts_ablations/contexts_runtime.csv <==
X,5,5_std
0.5,0.21538277626037594,0.029152805358877716
1.0,0.409629545211792,0.0831474868938117
2.0,1.288801336288452,0.2750546651369475
3.0,3.08900239944458,0.6679810694277643


==> figs/csv_for_figs/contexts_ablations/contexts_subset.csv <==
X,5,5_std
0.5,0.0,0.0
1.0,0.0,0.0
2.0,0.8835200746965454,0.24951507665822975
3.0,0.8735294117647059,0.14337921062418948


==> figs/csv_for_figs/contexts_ablations/contexts_threshold_sweep_5.csv <==
threshold,f1_macro,tpr_confounder,tpr_collider
0.0,0.2916666666666667,0.0,1.0
0.01,0.6911307673918241,0.875,0.5
0.02,0.6911307673918241,0.875,0.5
0.03,0.6911307673918241,0.875,0.5
0.04,0.6911307673918241,0.875,0.5
0.05,0.6911307673918241,0.875,0.5
0.06,0.6911307673918241,0.875,0.5
0.07,0.6911307673918241,0.875,0.5
0.08,0.6911307673918241,0.875,0.5
0.09,0.6911307673918241,0.875,0.5
0.1,0.6911307673918241,0.875,0.5
0.11,0.6911307673918241,0.875,0.5
0.12,0.6911307673918241,0.875,0.5
0.13,0.6911307673918241,0.875,0.5
0.14,0.6911307673918241,0.875,0.5
0.15,0.6911307673918241,0.875,0.5
0.16,0.6911307673918241,0.875,0.5
0.17,0.6911307673918241,0.875,0.5
0.18,0.6911307673918241,0.875,0.5
0.19,0.6911307673918241,0.875,0.5
0.2,0.6911307673918241,0.875,0.5
0.21,0.6911307673918241,0.875,0.5
0.22,0.6911307673918241,0.875,0.5
0.23,0.6911307673918241,0.875,0.5
0.24,0.6911307673918241,0.875,0.5
0.25,0.6911307673918241,0.875,0.5
0.26,0.6911307673918241,0.875,0.5
0.27,0.6911307673918241,0.875,0.5
0.28,0.6911307673918241,0.875,0.5
0.29,0.6911307673918241,0.875,0.5
0.3,0.6911307673918241,0.875,0.5
0.31,0.6911307673918241,0.875,0.5
0.32,0.6911307673918241,0.875,0.5
0.33,0.6911307673918241,0.875,0.5
0.34,0.6911307673918241,0.875,0.5
0.35000000000000003,0.6911307673918241,0.875,0.5
0.36,0.6911307673918241,0.875,0.5
0.37,0.6911307673918241,0.875,0.5
0.38,0.6911307673918241,0.875,0.5
0.39,0.6911307673918241,0.875,0.5
0.4,0.6911307673918241,0.875,0.5
0.41000000000000003,0.6911307673918241,0.875,0.5
0.42,0.6911307673918241,0.875,0.5
0.43,0.6911307673918241,0.875,0.5
0.44,0.6911307673918241,0.875,0.5
0.45,0.6911307673918241,0.875,0.5
0.46,0.6911307673918241,0.875,0.5
0.47000000000000003,0.6911307673918241,0.875,0.5
0.48,0.6911307673918241,0.875,0.5
0.49,0.6911307673918241,0.875,0.5
0.5,0.6911307673918241,0.875,0.5
0.51,0.7312252964426877,0.95,0.5
0.52,0.7312252964426877,0.95,0.5
0.53,0.7312252964426877,0.95,0.5
0.54,0.7312252964426877,0.95,0.5
0.55,0.7312252964426877,0.95,0.5
0.56,0.7312252964426877,0.95,0.5
0.5700000000000001,0.7312252964426877,0.95,0.5
0.58,0.7312252964426877,0.95,0.5
0.59,0.7312252964426877,0.95,0.5
0.6,0.7312252964426877,0.95,0.5
0.61,0.7312252964426877,0.95,0.5
0.62,0.7312252964426877,0.95,0.5
0.63,0.7312252964426877,0.95,0.5
0.64,0.7312252964426877,0.95,0.5
0.65,0.7312252964426877,0.95,0.5
0.66,0.7312252964426877,0.95,0.5
0.67,0.7381258023106547,1.0,0.4642857142857143
0.68,0.7381258023106547,1.0,0.4642857142857143
0.6900000000000001,0.7381258023106547,1.0,0.4642857142857143
0.7000000000000001,0.7381258023106547,1.0,0.4642857142857143
0.71,0.7381258023106547,1.0,0.4642857142857143
0.72,0.7381258023106547,1.0,0.4642857142857143
0.73,0.7381258023106547,1.0,0.4642857142857143
0.74,0.7381258023106547,1.0,0.4642857142857143
0.75,0.7381258023106547,1.0,0.4642857142857143
0.76,0.7381258023106547,1.0,0.4642857142857143
0.77,0.7381258023106547,1.0,0.4642857142857143
0.78,0.7381258023106547,1.0,0.4642857142857143
0.79,0.7381258023106547,1.0,0.4642857142857143
0.8,0.7381258023106547,1.0,0.4642857142857143
0.81,0.7381258023106547,1.0,0.4642857142857143
0.8200000000000001,0.7381258023106547,1.0,0.4642857142857143
0.8300000000000001,0.7381258023106547,1.0,0.4642857142857143
0.84,0.7381258023106547,1.0,0.4642857142857143
0.85,0.7381258023106547,1.0,0.4642857142857143
0.86,0.7381258023106547,1.0,0.4642857142857143
0.87,0.7381258023106547,1.0,0.4642857142857143
0.88,0.7381258023106547,1.0,0.4642857142857143
0.89,0.7381258023106547,1.0,0.4642857142857143
0.9,0.7381258023106547,1.0,0.4642857142857143
0.91,0.7381258023106547,1.0,0.4642857142857143
0.92,0.7381258023106547,1.0,0.4642857142857143
0.93,0.7381258023106547,1.0,0.4642857142857143
0.9400000000000001,0.7381258023106547,1.0,0.4642857142857143
0.9500000000000001,0.7381258023106547,1.0,0.4642857142857143
0.96,0.7381258023106547,1.0,0.4642857142857143
0.97,0.7381258023106547,1.0,0.4642857142857143
0.98,0.7381258023106547,1.0,0.4642857142857143
0.99,0.7381258023106547,1.0,0.4642857142857143
1.0,0.7381258023106547,1.0,0.4642857142857143


==> figs/csv_for_figs/latent_comparison/latent_accuracy.csv <==
X,topic,topic_std,dai_pooled,dai_pooled_std,dai_context,dai_context_std
3,0.84,0.1926504542711078,0.625,0.408248290463863,0.625,0.408248290463863
5,0.96,0.10540925533894599,0.4,0.47871355387816905,0.4,0.47871355387816905
7,0.84,0.2024976320979853,0.3,0.408248290463863,0.3,0.408248290463863
9,0.84,0.24860723150293831,0.16666666666666666,0.22360679774997902,0.16666666666666666,0.22360679774997902
11,0.8,0.21602468994692867,0.2857142857142857,0.4183300132670378,0.2857142857142857,0.4183300132670378
13,0.64,0.35046706049759824,0.16666666666666666,0.223606797749979,0.16666666666666666,0.223606797749979
15,0.56,0.38589722293204787,0.5,0.7071067811865476,0.5,0.7071067811865476


==> figs/csv_for_figs/latent_comparison/latent_f1.csv <==
X,topic,topic_std,dai_pooled,dai_pooled_std,dai_context,dai_context_std
3,0.8111111111111112,0.24437709509905692,0.25641025641025644,0.4430533786083753,0.25641025641025644,0.4430533786083753
5,0.9610256410256411,0.07027283689263068,0.19047619047619047,0.4714045207910317,0.19047619047619047,0.4714045207910317
7,0.844047619047619,0.16667638455633804,0.15384615384615385,0.38968173148333735,0.16666666666666666,0.38968173148333735
9,0.8374727668845315,0.1927358797462574,0.09523809523809523,0.14907119849998599,0.09523809523809523,0.14907119849998599
11,0.8037037037037038,0.23036509631758656,0.14814814814814814,0.4036867138796656,0.14814814814814814,0.4036867138796656
13,0.6524886877828054,0.3639461362941731,0.09523809523809523,0.14907119849998599,0.09523809523809523,0.14907119849998599
15,0.4997594997594998,0.39493058201290704,0.2222222222222222,0.7071067811865476,0.2222222222222222,0.7071067811865476


==> figs/csv_for_figs/latent_comparison/latent_runtime.csv <==
X,topic,topic_std,dai_pooled,dai_pooled_std,dai_context,dai_context_std
3,0.2687675094604492,0.3895809956456947,0.00065,0.00017728105208558367,0.00295,9.258200997725518e-05
5,1.3925363159179687,0.33615018874925817,0.00274,0.0005458937625582473,0.01562,0.0007259476565152608
7,4.35152084350586,0.6950536886896305,0.00581,0.0006999206304209708,0.04385,0.0037089231740642867
9,10.963099851608277,0.7305831475813297,0.009733333333333332,0.0005354126134736338,0.0994,0.003209984423638223
11,19.386485538482667,1.4661808747942517,0.01704285714285714,0.0016929827158569798,0.18414285714285716,0.0018769275806107006
13,35.127778148651124,2.770702070326601,0.026649999999999997,0.0013307892395116522,0.31425,0.0025319952606590794
15,55.899212198257445,3.456537543778579,0.04235,0.0021920310216782964,0.48865000000000003,0.004030508652763309


==> figs/csv_for_figs/latent_comparison/latent_subset.csv <==
X,topic,topic_std,dai_pooled,dai_pooled_std,dai_context,dai_context_std
3,0.9529411764705882,0.0874474632195206,0.0,0.0,0.0,0.0
5,0.9347222222222222,0.12153445147620859,0.0,0.0,0.0,0.0
7,0.8690205627705627,0.10693250810712696,0.0,0.0,0.09999999999999999,0.24494897427831783
9,0.7057312545201819,0.25698676218145455,0.0,0.0,0.0,0.0
11,0.6961573720397249,0.2486081448259868,0.0,0.0,0.0,0.0
13,0.7043985749742351,0.26777735310354095,0.0,0.0,0.0,0.0
15,0.6255359363133918,0.25528639691788724,0.0,0.0,0.0,0.0


==> figs/csv_for_figs/main_ablations/main_accuracy.csv <==
X,full,full_std,partitions,partitions_std,perturbed,perturbed_std,TOPIC,TOPIC_std
3,0.88,0.1932503014547343,1.0,0.0,0.64,0.3220305943597653,0.84,0.1926504542711078
5,0.96,0.10540925533894599,1.0,0.0,0.84,0.21677347794585192,0.96,0.10540925533894599
7,0.84,0.1553712059559674,1.0,0.0,0.68,0.1696167481997025,0.84,0.2024976320979853
9,0.84,0.24860723150293831,1.0,0.0,0.72,0.2790249778632819,0.84,0.24860723150293831
11,0.72,0.21061000917268585,1.0,0.0,0.64,0.3458369190864021,0.8,0.21602468994692867
13,0.68,0.347055515536344,1.0,0.0,0.64,0.3776511225593939,0.64,0.35046706049759824
15,0.52,0.306760251420962,1.0,0.0,0.44,0.31049542252247037,0.56,0.38589722293204787


==> figs/csv_for_figs/main_ablations/main_ami.csv <==
X,none_full,none_full_std,none_partitions,none_partitions_std,none_perturbed,none_perturbed_std,none_TOPIC,none_TOPIC_std,confounder_full,confounder_full_std,confounder_partitions,confounder_partitions_std,confounder_perturbed,confounder_perturbed_std,confounder_TOPIC,confounder_TOPIC_std,collider_full,collider_full_std,collider_partitions,collider_partitions_std,collider_perturbed,collider_perturbed_std,collider_TOPIC,collider_TOPIC_std
3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9228362839838617,0.24401309533341112,1.0,0.0,0.8456725679677234,0.3253507937778815,0.9228362839838617,0.24401309533341112,0.9265107466512968,0.1944342883964892,1.0,0.0,0.5714285714285714,0.5345224838248488,0.8897661199769453,0.2916514325947338
5,0.07692307692307693,0.2773500981126146,0.0,0.0,0.048922413330475346,0.11983045125063897,0.07692307692307693,0.2773500981126146,0.7555046293142526,0.3838868649729371,1.0,0.0,0.894213460008722,0.2591230446331577,0.7555046293142526,0.3838868649729371,1.0,0.0,1.0,0.0,0.9306455846527651,0.16988292900977578,1.0,0.0
7,0.014461255480777833,0.0433837664423335,0.0,0.0,0.0509832355002258,0.11023126382511039,0.03218826843311503,0.06556347670584113,0.8534441990413563,0.28447609803915214,1.0,0.0,0.5240021162033044,0.42753607634107577,0.9223671958422739,0.14961768388423882,0.8169236298374187,0.26864591513545355,1.0,0.0,0.7459121052847844,0.22863086414586423,0.8207790187132344,0.2534678839176766
9,0.1699910831658944,0.31501612314441724,0.0,0.0,0.31086536942908966,0.4573207285366516,0.12780903754796924,0.24956511863923897,0.6863986497378739,0.278434659888507,1.0,0.0,0.4944321088169702,0.32146241301079953,0.728036812630136,0.29392996880843864,0.6033052976412493,0.34266126325159735,1.0,0.0,0.6340643426440733,0.32362847957154023,0.6777375572841289,0.3400334067862075
11,0.23491315040695326,0.3323764698586586,0.0,0.0,0.10319280896358378,0.13540851079297003,0.16060319650456525,0.32077112576548716,0.6484077998716314,0.3620377207895775,1.0,0.0,0.6146235017092072,0.4273181154908574,0.6485905601827263,0.34529883286501106,0.5294102629037117,0.4162459548315124,1.0,0.0,0.5267448943323035,0.291249921173176,0.5372030166258175,0.33998328707100484
13,0.08776819762341835,0.21498729982113016,0.0,0.0,0.13196148001164412,0.32323829173100965,0.09413902123371481,0.23059256690763225,0.5860551990214735,0.3600351004703262,1.0,0.0,0.6023440809252782,0.4239920325727573,0.5587525399145501,0.3117542534324171,0.6414989022854265,0.3277592285804393,1.0,0.0,0.5766659357027022,0.2636696328213265,0.5830265551495186,0.32068507046716943
15,0.2101185636571908,0.3767050593433157,0.0,0.0,0.08431777908303754,0.16248905259683077,0.2178361509297633,0.3888975193158423,0.30229632739259155,0.2561696696175373,1.0000000000000002,0.0,0.15044795385773846,0.09350182003441933,0.3173779960443527,0.22404670209607874,0.44760358727332417,0.32199827798183966,1.0000000000000002,0.0,0.446181123950314,0.41366179218023713,0.46428286814710795,0.328013177203141


==> figs/csv_for_figs/main_ablations/main_coverage.csv <==
X,none_full,none_full_std,none_partitions,none_partitions_std,none_perturbed,none_perturbed_std,none_TOPIC,none_TOPIC_std,confounder_full,confounder_full_std,confounder_partitions,confounder_partitions_std,confounder_perturbed,confounder_perturbed_std,confounder_TOPIC,confounder_TOPIC_std,collider_full,collider_full_std,collider_partitions,collider_partitions_std,collider_perturbed,collider_perturbed_std,collider_TOPIC,collider_TOPIC_std
3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2,0.42163702135578396,0.0,0.0,0.5714285714285714,0.5345224838248488,1.0,0.0,0.0,0.0,0.42857142857142855,0.5345224838248488
5,0.0,0.0,0.0,0.0,0.09615384615384616,0.2802242691589025,0.0,0.0,0.08333333333333333,0.2041241452319315,0.0,0.0,0.09722222222222221,0.1529039882724765,0.08333333333333333,0.2041241452319315,1.0,0.0,1.0,0.0,0.7777777777777778,0.19484086574166867,1.0,0.0
7,0.01851851851851851,0.05555555555555553,0.0,0.0,0.10555555555555556,0.2505549396395485,0.07407407407407407,0.1689656258416172,0.19375,0.30523702733636837,0.15625,0.22903134532822608,0.3,0.3505098327538656,0.17708333333333331,0.26888032093131503,0.84375,0.22903134532822608,1.0,0.0,0.79375,0.2336626078038895,0.84375,0.22903134532822608
9,0.07142857142857142,0.20203050891044216,0.0,0.0,0.20833333333333331,0.292091527294888,0.125,0.24800793638094829,0.3360544217687075,0.2741972016417874,0.3105442176870748,0.09747237474073628,0.41666666666666663,0.30807045851137266,0.32414965986394556,0.1730764523955403,0.7404761904761905,0.4022564849289848,1.0,0.0,0.76,0.18899156873031767,0.7404761904761905,0.4022564849289848
11,0.15166666666666667,0.23885371546972003,0.0,0.0,0.12222222222222223,0.18446619684315546,0.14055555555555554,0.24348929552864748,0.36044973544973546,0.2342530599474299,0.25,0.11902380714238084,0.423721340388007,0.29407799375185334,0.41089065255731916,0.23242818504237822,0.58994708994709,0.4251381192329854,1.0,0.0,0.6547619047619048,0.105975415128892,0.7671957671957671,0.38156916559741916
13,0.13333333333333333,0.32659863237109044,0.0,0.0,0.14285714285714285,0.3499271061118826,0.0925925925925926,0.22680460581325726,0.5857954545454546,0.3341321965044908,0.38397817460317457,0.06813519219514899,0.45454545454545453,0.23656889744336743,0.6066287878787879,0.21657346328822447,0.7731864095500459,0.32586095411927035,1.0,0.0,0.5644300144300144,0.2518227705887658,0.6297979797979798,0.3834220728789871
15,0.11703342953342953,0.22640931855928473,0.0,0.0,0.042207792207792194,0.10923768728091376,0.103505291005291,0.20981970512143314,0.8001276501276502,0.20317618032942308,0.4201709401709401,0.05467948300451215,0.6626984126984127,0.37700501195281333,0.7834609834609834,0.19445733924527195,0.6940767565767566,0.3723010413630661,1.0,0.0,0.5096861471861471,0.38201718685259095,0.6637737262737262,0.3559720457272231


==> figs/csv_for_figs/main_ablations/main_f1.csv <==
X,full,full_std,partitions,partitions_std,perturbed,perturbed_std,TOPIC,TOPIC_std
3,0.8656126482213438,0.24217804558076045,1.0,0.0,0.5231259968102073,0.35459747460836244,0.8111111111111112,0.24437709509905692
5,0.9610256410256411,0.07027283689263068,1.0,0.0,0.8146464646464647,0.2504563735697864,0.9610256410256411,0.07027283689263068
7,0.8396514161220043,0.15544242496395255,1.0,0.0,0.6775599128540305,0.19612651137877427,0.844047619047619,0.16667638455633804
9,0.8374727668845315,0.1927358797462574,1.0,0.0,0.7261958314589894,0.2491577031571049,0.8374727668845315,0.1927358797462574
11,0.7313131313131315,0.2300389398171526,1.0,0.0,0.6381926683716966,0.35819543304454377,0.8037037037037038,0.23036509631758656
13,0.6904761904761904,0.36739545978184424,1.0,0.0,0.6521217573849153,0.3970052502477516,0.6524886877828054,0.3639461362941731
15,0.47407407407407404,0.3269182075126624,1.0,0.0,0.3452380952380952,0.3177078400117603,0.4997594997594998,0.39493058201290704


==> figs/csv_for_figs/main_ablations/main_precision.csv <==
X,full,full_std,partitions,partitions_std,perturbed,perturbed_std,TOPIC,TOPIC_std
3,0.923076923076923,0.3054713688738211,1.0,0.2459549291242073,0.4646464646464647,0.21825156323831238,0.9047619047619048,0.2589945738821791
5,0.9523809523809524,0.24595492912420727,1.0,0.24595492912420727,0.8222222222222223,0.28831852527449725,0.9523809523809524,0.24595492912420727
7,0.8523809523809524,0.24867373069671903,1.0,0.23002185311411807,0.6825396825396827,0.23663573834723137,0.8888888888888888,0.2799518099120202
9,0.8523809523809524,0.17213259316477406,1.0,0.16101529717988264,0.7916666666666666,0.1995364999563108,0.8523809523809524,0.17213259316477406
11,0.7884615384615384,0.24845199749997662,1.0,0.25197631533948484,0.7023809523809524,0.2752864469347541,0.8118686868686869,0.2920915272948881
13,0.7051282051282052,0.31865845332666637,1.0,0.24595492912420727,0.658008658008658,0.26585524697789775,0.6455026455026455,0.27722166555277
15,0.5059523809523809,0.26739868663321575,1.0,0.29186501192363773,0.3611111111111111,0.13721210039142745,0.5185185185185185,0.314760343871451


==> figs/csv_for_figs/main_ablations/main_recall.csv <==
X,full,full_std,partitions,partitions_std,perturbed,perturbed_std,TOPIC,TOPIC_std
3,0.8571428571428571,0.27273194908074616,1.0,0.2459549291242073,0.6,0.19325030145473426,0.8095238095238094,0.2283867199010496
5,0.9743589743589745,0.24907235301622108,1.0,0.24595492912420727,0.8376068376068376,0.2698879511442471,0.9743589743589745,0.24907235301622108
7,0.8379629629629629,0.2493377471810319,1.0,0.23002185311411807,0.6759259259259259,0.2642193697809283,0.8425925925925926,0.31497039417435607
9,0.85,0.21564335745199462,1.0,0.16101529717988264,0.7273809523809524,0.20462753476387063,0.85,0.21564335745199462
11,0.7185185185185184,0.26047287753133386,1.0,0.25197631533948484,0.6259259259259259,0.2954684201426394,0.8074074074074074,0.2969569354582493
13,0.6868686868686869,0.29606472432164954,1.0,0.24595492912420727,0.6792929292929294,0.25092421756969363,0.6679292929292929,0.26117020607873687
15,0.4694444444444445,0.2539806544591658,1.0,0.29186501192363773,0.3333333333333333,0.1405456737852613,0.49722222222222223,0.31229931827900437


==> figs/csv_for_figs/main_ablations/main_runtime.csv <==
X,full,full_std,partitions,partitions_std,perturbed,perturbed_std,TOPIC,TOPIC_std
3,0.19230005264282224,0.009826491124751563,0.3781442356109619,0.016118491333717365,0.3753282928466797,0.01659484110246668,0.2687675094604492,0.615315804348076
5,1.399629192352295,0.30523066290240924,2.8982004928588867,0.5380149189883396,2.8944779872894286,0.5386199700672033,1.3925363159179687,0.3208702562221596
7,4.505629806518555,0.7353629771368123,9.252455472946167,0.9673669398913258,9.243975763320924,0.9648383944327802,4.35152084350586,0.6659068632400569
9,10.792846555709838,0.8076739745028447,21.48266571044922,1.4143699114614359,21.46282265663147,1.4158626963061447,10.963099851608277,0.7121126688663567
11,19.924403266906737,2.007240251789876,40.71555894851684,3.97951232997077,40.695796670913694,3.978494210071229,19.386485538482667,2.11030215209022
13,34.4705969619751,1.809780476181304,68.41599388122559,3.19518830523902,68.3737892150879,3.1753314150349325,35.127778148651124,1.8774423639824933
15,55.019291219711306,3.1199703808502695,111.99855083465576,4.584521806500273,111.9598226928711,4.591501237261069,55.899212198257445,3.1310266646045375


==> figs/csv_for_figs/main_ablations/main_subset.csv <==
X,full,full_std,partitions,partitions_std,perturbed,perturbed_std,TOPIC,TOPIC_std
3,0.9647058823529411,0.04547418206595806,1.0,0.0,0.7529411764705882,0.23498095536174002,0.9529411764705882,0.049378857873975494
5,0.9347222222222222,0.09776774389353451,1.0,0.0,0.7440476190476192,0.19700229294517352,0.9347222222222222,0.09776774389353451
7,0.8904491341991343,0.08057084412564114,1.0,0.0,0.5498917748917749,0.19948554725787976,0.8690205627705627,0.06367985831979693
9,0.7473259343501558,0.15139867509507343,1.0,0.0,0.6443530325883267,0.2514233564444102,0.7057312545201819,0.21039989273199036
11,0.5758341658341659,0.3135744923646149,1.0,0.0,0.5880940954470366,0.28482410945572856,0.6961573720397249,0.17971804649866072
13,0.7180767497127283,0.13262696147357486,1.0,0.0,0.5419141243852014,0.22711212415022194,0.7043985749742351,0.132722015355739
15,0.6323942804961505,0.2559883586636618,1.0,0.0,0.48071505788897095,0.2701158226706126,0.6255359363133918,0.14798012985165035


==> figs/csv_for_figs/main_ablations/main_threshold_sweep.csv <==
threshold,f1_macro,tpr_confounder,tpr_collider
0.0,0.3393939393939394,0.0,1.0
0.01,0.6543340380549683,0.4716981132075472,0.8571428571428571
0.02,0.6543340380549683,0.4716981132075472,0.8571428571428571
0.03,0.6543340380549683,0.4716981132075472,0.8571428571428571
0.04,0.6543340380549683,0.4716981132075472,0.8571428571428571
0.05,0.6543340380549683,0.4716981132075472,0.8571428571428571
0.06,0.6543340380549683,0.4716981132075472,0.8571428571428571
0.07,0.6543340380549683,0.4716981132075472,0.8571428571428571
0.08,0.6543340380549683,0.4716981132075472,0.8571428571428571
0.09,0.6543340380549683,0.4716981132075472,0.8571428571428571
0.1,0.6543340380549683,0.4716981132075472,0.8571428571428571
0.11,0.6543340380549683,0.4716981132075472,0.8571428571428571
0.12,0.646134947793279,0.4716981132075472,0.8392857142857143
0.13,0.646134947793279,0.4716981132075472,0.8392857142857143
0.14,0.646134947793279,0.4716981132075472,0.8392857142857143
0.15,0.646134947793279,0.4716981132075472,0.8392857142857143
0.16,0.646134947793279,0.4716981132075472,0.8392857142857143
0.17,0.646134947793279,0.4716981132075472,0.8392857142857143
0.18,0.646134947793279,0.4716981132075472,0.8392857142857143
0.19,0.646134947793279,0.4716981132075472,0.8392857142857143
0.2,0.646134947793279,0.4716981132075472,0.8392857142857143
0.21,0.646134947793279,0.4716981132075472,0.8392857142857143
0.22,0.646134947793279,0.4716981132075472,0.8392857142857143
0.23,0.646134947793279,0.4716981132075472,0.8392857142857143
0.24,0.646134947793279,0.4716981132075472,0.8392857142857143
0.25,0.646134947793279,0.4716981132075472,0.8392857142857143
0.26,0.6677118717881718,0.5094339622641509,0.8392857142857143
0.27,0.6677118717881718,0.5094339622641509,0.8392857142857143
0.28,0.6677118717881718,0.5094339622641509,0.8392857142857143
0.29,0.6698970321017566,0.5283018867924528,0.8214285714285714
0.3,0.6698970321017566,0.5283018867924528,0.8214285714285714
0.31,0.6698970321017566,0.5283018867924528,0.8214285714285714
0.32,0.6698970321017566,0.5283018867924528,0.8214285714285714
0.33,0.6698970321017566,0.5283018867924528,0.8214285714285714
0.34,0.700754975978037,0.5849056603773585,0.8214285714285714
0.35000000000000003,0.700754975978037,0.5849056603773585,0.8214285714285714
0.36,0.700754975978037,0.5849056603773585,0.8214285714285714
0.37,0.700754975978037,0.5849056603773585,0.8214285714285714
0.38,0.700754975978037,0.5849056603773585,0.8214285714285714
0.39,0.700754975978037,0.5849056603773585,0.8214285714285714
0.4,0.700754975978037,0.5849056603773585,0.8214285714285714
0.41000000000000003,0.7207991803278688,0.6226415094339622,0.8214285714285714
0.42,0.7207991803278688,0.6226415094339622,0.8214285714285714
0.43,0.7501909854851032,0.6792452830188679,0.8214285714285714
0.44,0.7501909854851032,0.6792452830188679,0.8214285714285714
0.45,0.7413559322033898,0.6792452830188679,0.8035714285714286
0.46,0.750952018278751,0.6981132075471698,0.8035714285714286
0.47000000000000003,0.750952018278751,0.6981132075471698,0.8035714285714286
0.48,0.750952018278751,0.6981132075471698,0.8035714285714286
0.49,0.750952018278751,0.6981132075471698,0.8035714285714286
0.5,0.750952018278751,0.6981132075471698,0.8035714285714286
0.51,0.7429245283018868,0.7358490566037735,0.75
0.52,0.7429245283018868,0.7358490566037735,0.75
0.53,0.7429245283018868,0.7358490566037735,0.75
0.54,0.7429245283018868,0.7358490566037735,0.75
0.55,0.7429245283018868,0.7358490566037735,0.75
0.56,0.7429245283018868,0.7358490566037735,0.75
0.5700000000000001,0.7429245283018868,0.7358490566037735,0.75
0.58,0.7429245283018868,0.7358490566037735,0.75
0.59,0.7429245283018868,0.7358490566037735,0.75
0.6,0.7429245283018868,0.7358490566037735,0.75
0.61,0.7429245283018868,0.7358490566037735,0.75
0.62,0.7338553506777805,0.7358490566037735,0.7321428571428571
0.63,0.743097643097643,0.7547169811320755,0.7321428571428571
0.64,0.743097643097643,0.7547169811320755,0.7321428571428571
0.65,0.743097643097643,0.7547169811320755,0.7321428571428571
0.66,0.743097643097643,0.7547169811320755,0.7321428571428571
0.67,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.68,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.6900000000000001,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.7000000000000001,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.71,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.72,0.7609649122807017,0.8301886792452831,0.6964285714285714
0.73,0.7699451245251161,0.8490566037735849,0.6964285714285714
0.74,0.7699451245251161,0.8490566037735849,0.6964285714285714
0.75,0.7699451245251161,0.8490566037735849,0.6964285714285714
0.76,0.7604800540906018,0.8490566037735849,0.6785714285714286
0.77,0.7604800540906018,0.8490566037735849,0.6785714285714286
0.78,0.7694000169247694,0.8679245283018868,0.6785714285714286
0.79,0.7694000169247694,0.8679245283018868,0.6785714285714286
0.8,0.7694000169247694,0.8679245283018868,0.6785714285714286
0.81,0.7783050847457627,0.8867924528301887,0.6785714285714286
0.8200000000000001,0.7590136054421769,0.8867924528301887,0.6428571428571429
0.8300000000000001,0.7590136054421769,0.8867924528301887,0.6428571428571429
0.84,0.7381606039807824,0.9056603773584906,0.5892857142857143
0.85,0.7381606039807824,0.9056603773584906,0.5892857142857143
0.86,0.7076230855758414,0.9056603773584906,0.5357142857142857
0.87,0.7076230855758414,0.9056603773584906,0.5357142857142857
0.88,0.7076230855758414,0.9056603773584906,0.5357142857142857
0.89,0.7076230855758414,0.9056603773584906,0.5357142857142857
0.9,0.7076230855758414,0.9056603773584906,0.5357142857142857
0.91,0.7141608391608392,0.9433962264150944,0.5178571428571429
0.92,0.72264631043257,0.9622641509433962,0.5178571428571429
0.93,0.739672711189739,1.0,0.5178571428571429
0.9400000000000001,0.739672711189739,1.0,0.5178571428571429
0.9500000000000001,0.739672711189739,1.0,0.5178571428571429
0.96,0.739672711189739,1.0,0.5178571428571429
0.97,0.739672711189739,1.0,0.5178571428571429
0.98,0.739672711189739,1.0,0.5178571428571429
0.99,0.739672711189739,1.0,0.5178571428571429
1.0,0.739672711189739,1.0,0.5178571428571429


==> figs/csv_for_figs/perturbed_graph_ablations/perturbed_graph_accuracy.csv <==
X,perturbed,perturbed_std
0.1,0.8,0.28518744581818306
0.25,0.64,0.29105291535770317
0.4,0.64,0.21496120446268518
0.5,0.68,0.2686469799255556


==> figs/csv_for_figs/perturbed_graph_ablations/perturbed_graph_ami_perturbed.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
0.1,0.125,0.3535533905932738,0.837922625402906,0.34254531282950124,0.7440858630281882,0.43705829341593755
0.25,0.125,0.3535533905932738,0.6920503318184899,0.42848123322353615,0.5622509429131902,0.4557027281076699
0.4,0.125,0.3535533905932738,0.6365280760052332,0.4809423756468093,0.498140697125042,0.4815400921812985
0.5,0.125,0.3535533905932738,0.6167747015833183,0.4971059283704055,0.6061327222600825,0.49299332266541995


==> figs/csv_for_figs/perturbed_graph_ablations/perturbed_graph_coverage_perturbed.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
0.1,0.0625,0.1767766952966369,0.2,0.26988795114424713,0.75,0.25
0.25,0.0625,0.1767766952966369,0.175,0.19424593041163432,0.4880952380952381,0.37400662077154784
0.4,0.0625,0.1767766952966369,0.15,0.19953649995631081,0.5,0.4194352464039305
0.5,0.08333333333333333,0.2357022603955158,0.11666666666666665,0.1932503014547343,0.5714285714285714,0.46004370622823615


==> figs/csv_for_figs/perturbed_graph_ablations/perturbed_graph_f1.csv <==
X,perturbed,perturbed_std
0.1,0.7777777777777778,0.36461088961116517
0.25,0.5608314263920672,0.3892415728793793
0.4,0.6037037037037037,0.38224314919025126
0.5,0.6678362573099416,0.2925435085411651


==> figs/csv_for_figs/perturbed_graph_ablations/perturbed_graph_precision.csv <==
X,perturbed,perturbed_std
0.1,0.8888888888888888,0.28518744581818306
0.25,0.7505827505827506,0.29105291535770317
0.4,0.73989898989899,0.21496120446268518
0.5,0.7575757575757575,0.2686469799255556


==> figs/csv_for_figs/perturbed_graph_ablations/perturbed_graph_recall.csv <==
X,perturbed,perturbed_std
0.1,0.7678571428571428,0.28518744581818306
0.25,0.6059523809523809,0.29105291535770317
0.4,0.6202380952380953,0.21496120446268518
0.5,0.6678571428571428,0.2686469799255556


==> figs/csv_for_figs/perturbed_graph_ablations/perturbed_graph_runtime.csv <==
X,perturbed,perturbed_std
0.1,1.423424587249756,0.28518744581818306
0.25,1.4755596828460693,0.29105291535770317
0.4,1.4871313762664795,0.21496120446268518
0.5,1.4508836269378662,0.2686469799255556


==> figs/csv_for_figs/perturbed_graph_ablations/perturbed_graph_subset.csv <==
X,perturbed,perturbed_std
0.1,0.7199346405228758,0.28882917934977326
0.25,0.4362745098039216,0.35258151609265637
0.4,0.3927170868347339,0.3278810796629784
0.5,0.40854341736694677,0.3482758989279088


==> figs/csv_for_figs/samples_ablations/samples_accuracy.csv <==
X,100,100_std,200,200_std,500,500_std,1000,1000_std
3,0.84,0.2882972269207118,0.84,0.005784815564496794,0.84,0.007169758168708581,0.96,0.05743853404218955
5,0.92,0.03322507434665721,0.96,0.053611823799190106,0.92,0.4178811104783483,0.96,3.760109202742182
7,0.76,0.04389313018790131,0.8,0.11604506868892006,0.8,0.8366474820261578,0.72,7.370155794116173
9,0.8,0.1639492722635863,0.88,0.26230298814998604,0.84,1.6142578257742553,0.8,8.910906477817319
11,0.8,0.4064558715050387,0.76,0.44517821008111325,0.8,2.4569243434528056,0.72,14.373945534564038
13,0.72,204.64073299608884,0.76,195.54822180200705,0.72,831.460470185281,0.64,390.89795414816086
15,0.68,0.2628548372225279,0.68,0.3769167021612106,0.44,3.256882056679057,0.48,27.855046781059134


==> figs/csv_for_figs/samples_ablations/samples_ami_100.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
3,0.0,0.0,1.0,0.0,0.5714285714285714,0.5345224838248488
5,0.0509715465548954,0.18378052469337522,0.8612911693055305,0.3397658580195515,1.0,0.0
7,0.021662661278888745,0.06498798383666624,0.9408117983361722,0.16740951505091806,0.700577866050091,0.37574175745988725
9,0.08099941862623267,0.14999966031013748,0.8720786864669353,0.23972805970367456,0.6482538591483238,0.2885149973227461
11,0.05229565380140451,0.12766761710827731,0.8694653186842116,0.18345040075539926,0.5579702109862635,0.24122190172897864
13,0.019667014848278333,0.048174151142022247,0.8510281830256622,0.22900187999169047,0.6560089813919705,0.2924878158717575
15,0.05253896224811022,0.12862897818956662,0.6832556207759477,0.3126699970275668,0.39612204509455173,0.3990985008988159


==> figs/csv_for_figs/samples_ablations/samples_ami_1000.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
3,0.0,0.0,0.9228362839838617,0.24401309533341112,0.8530214933025937,0.25101358696376425
5,0.07692307692307693,0.2773500981126146,0.6448611873293976,0.42084404749332077,1.0,0.0
7,0.11677398028030736,0.2442720887464157,0.8563885015214894,0.16677568300424586,0.6929811458897245,0.2761277206018531
9,0.18023846622003947,0.3469568920065821,0.5870518428953506,0.3964112390226132,0.691129164782909,0.3393484508385813
11,0.2332981051630882,0.382497621244245,0.6539581214661445,0.40841684756119234,0.618649361116838,0.363375960636426
13,0.08816611177531915,0.21596198645471942,0.571265626956092,0.40578276634943955,0.6140011977183506,0.30978250475743285
15,0.10851915634587916,0.1564469227186523,0.19596475743866065,0.06002829017097279,0.4526250340991459,0.33970618864378926


==> figs/csv_for_figs/samples_ablations/samples_ami_200.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
3,0.0,0.0,0.9228362839838617,0.24401309533341115,1.0,0.0
5,0.07692307692307693,0.2773500981126146,0.74706981734363,0.3932398070600503,0.9445164677222122,0.13590634320782058
7,0.014461255480777833,0.0433837664423335,0.9161100311731462,0.23727666332398578,0.7949411707123449,0.3526235105107892
9,0.11347172951950867,0.2173102438207159,0.7807176746359551,0.23048901430514387,0.7582259154740429,0.3247844670072609
11,0.1309101455484496,0.3204457048319958,0.692456541162116,0.4625611596174709,0.6124634517154177,0.4342932754454624
13,0.02425891378876713,0.059421960496646505,0.6786954051659261,0.3846383646897058,0.6605404036871841,0.3568558726162036
15,0.08333333333333333,0.28867513459481287,0.33863292746951207,0.3334786899424131,0.5045753917294503,0.4193354878077435


==> figs/csv_for_figs/samples_ablations/samples_ami_500.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
3,0.0,0.0,0.9228362839838617,0.24401309533341112,0.8897661199769453,0.2916514325947338
5,0.09951285092775801,0.2824747548959673,0.7555046293142526,0.3838868649729371,1.0,0.0
7,0.06992968822837978,0.1604217967975758,0.844388233753854,0.25771843959106006,0.8581597239875504,0.2654763443809225
9,0.1317744145622261,0.25928208743903003,0.6364738091365437,0.24903908394634822,0.6079983289638995,0.30946740788049926
11,0.17604005220580182,0.2953532073184515,0.6385201700065336,0.36668295572685317,0.6226192602490553,0.3088953593874175
13,0.16666666666666666,0.408248290463863,0.6123329376876107,0.3831404655925983,0.5857563588836822,0.2987436749167567
15,0.2486147970295167,0.38289541721169607,0.32715737631094116,0.2470335254309427,0.4796532788914355,0.4170915305706116


==> figs/csv_for_figs/samples_ablations/samples_coverage_100.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
3,0.0,0.0,0.0,0.0,0.42857142857142855,0.5345224838248488
5,0.0,0.0,0.0,0.0,0.9166666666666666,0.2041241452319315
7,0.037037037037037035,0.1111111111111111,0.325,0.3593424329619091,0.65625,0.4419417382415922
9,0.041666666666666664,0.1178511301977579,0.09285714285714286,0.16438920136009397,0.7666666666666666,0.3865006029094686
11,0.03611111111111111,0.0828690771676461,0.46644620811287474,0.1885241316822157,0.8083333333333332,0.21015867021530818
13,0.05555555555555555,0.13608276348795434,0.47727272727272724,0.2570889211293257,0.7234848484848485,0.32643956096115895
15,0.0069444444444444415,0.024056261216234397,0.3182900432900433,0.1840369476891202,0.4681776556776557,0.41333196424936186


==> figs/csv_for_figs/samples_ablations/samples_coverage_1000.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
3,0.0,0.0,0.0,0.0,0.8571428571428571,0.37796447300922725
5,0.0,0.0,0.16666666666666666,0.25819888974716115,1.0,0.0
7,0.07407407407407407,0.1689656258416172,0.44791666666666663,0.43856163708629314,0.84375,0.22903134532822608
9,0.2976190476190476,0.42190583682546073,0.5586734693877551,0.19659170028318945,0.9800000000000001,0.06324555320336758
11,0.24027777777777776,0.32480407199600375,0.43276014109347444,0.27346504031024677,0.8873015873015873,0.13806786811417546
13,0.13636363636363638,0.3340213285613425,0.5869318181818182,0.23618727117022237,0.6823232323232322,0.353719811186818
15,0.1755952380952381,0.29032734281564754,0.7914335664335665,0.37493560664470216,0.7287087912087913,0.3526151532558643


==> figs/csv_for_figs/samples_ablations/samples_coverage_200.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
3,0.0,0.0,0.0,0.0,0.42857142857142855,0.5345224838248488
5,0.0,0.0,0.08333333333333333,0.2041241452319315,1.0,0.0
7,0.01851851851851851,0.05555555555555553,0.10625,0.2178425053630653,0.725,0.3654742515847438
9,0.10416666666666666,0.1979558231942368,0.08333333333333333,0.14433756729740643,0.9657142857142856,0.0735247964404525
11,0.04285714285714285,0.13552618543578765,0.3142857142857143,0.2743369661111253,0.725,0.39210967853395307
13,0.03333333333333333,0.08164965809277261,0.34204545454545454,0.2825895392574834,0.6584022038567493,0.39522596646897223
15,0.0,0.0,0.5052669552669553,0.3397034653174159,0.5498511904761905,0.43798636138763597


==> figs/csv_for_figs/samples_ablations/samples_coverage_500.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
3,0.0,0.0,0.0,0.0,0.42857142857142855,0.5345224838248488
5,0.02564102564102564,0.09245003270420483,0.08333333333333333,0.2041241452319315,1.0,0.0
7,0.07407407407407407,0.1689656258416172,0.2520833333333333,0.29485502221767246,0.84375,0.22903134532822608
9,0.125,0.24800793638094829,0.41938775510204085,0.14633613401462317,0.8238095238095239,0.3068053188152271
11,0.17638888888888887,0.24983276299360854,0.35692239858906527,0.2550055632071463,0.894510582010582,0.053599590873115346
13,0.09999999999999999,0.24494897427831783,0.5962121212121212,0.344101931577302,0.796028466483012,0.3194865443354232
15,0.11108104858104857,0.20736967626709346,0.7834609834609834,0.19445733924527195,0.4563873626373626,0.4402135001033338


==> figs/csv_for_figs/samples_ablations/samples_f1.csv <==
X,100,100_std,200,200_std,500,500_std,1000,1000_std
3,0.7981620718462823,0.23706669374661346,0.8111111111111112,0.24437709509905692,0.8111111111111112,0.24437709509905692,0.9584859584859585,0.21081851067789195
5,0.9087445887445887,0.12001371663718262,0.9610256410256411,0.07027283689263068,0.9246031746031745,0.12001371663718263,0.9610256410256411,0.07027283689263068
7,0.7470385365122207,0.150971768932795,0.7851851851851852,0.172836437079718,0.802045177045177,0.17665665279371867,0.7244152046783626,0.19728072789582712
9,0.8058381247235736,0.22098730946934952,0.8760135633200647,0.13025773754100145,0.8412698412698413,0.19671165001348753,0.7921245421245421,0.1506501684400944
11,0.7793880837359097,0.18693888071965273,0.7428571428571429,0.2314001550259458,0.8225957049486462,0.25188653278177736,0.7338448422847401,0.24602877622375544
13,0.7474747474747474,0.413257659341137,0.7670401493930906,0.3534073996444568,0.7285353535353535,0.3865006029094685,0.6637426900584794,0.3760326431266905
15,0.6222222222222222,0.3830133930546806,0.6153846153846154,0.3206859931035958,0.4035742035742036,0.3429357640602755,0.4414781297134238,0.3771127043332633


==> figs/csv_for_figs/samples_ablations/samples_precision.csv <==
X,100,100_std,200,200_std,500,500_std,1000,1000_std
3,0.8787878787878788,0.2882972269207118,0.9047619047619048,0.005784815564496794,0.9047619047619048,0.007169758168708581,0.9696969696969697,0.05743853404218955
5,0.9166666666666666,0.03322507434665721,0.9523809523809524,0.053611823799190106,0.9166666666666666,0.4178811104783483,0.9523809523809524,3.760109202742182
7,0.7750841750841749,0.04389313018790131,0.8518518518518517,0.11604506868892006,0.8717948717948718,0.8366474820261578,0.7532467532467533,7.370155794116173
9,0.8611111111111112,0.1639492722635863,0.9,0.26230298814998604,0.8787878787878788,1.6142578257742553,0.8282828282828283,8.910906477817319
11,0.8809523809523809,0.4064558715050387,0.8222222222222223,0.44517821008111325,0.8412698412698413,2.4569243434528056,0.8095238095238094,14.373945534564038
13,0.7985347985347985,204.64073299608884,0.8162393162393163,195.54822180200705,0.7285353535353535,831.460470185281,0.6679292929292929,390.89795414816086
15,0.7564102564102564,0.2628548372225279,0.6547619047619048,0.3769167021612106,0.4333333333333333,3.256882056679057,0.48148148148148145,27.855046781059134


==> figs/csv_for_figs/samples_ablations/samples_recall.csv <==
X,100,100_std,200,200_std,500,500_std,1000,1000_std
3,0.8095238095238094,0.2882972269207118,0.8095238095238094,0.005784815564496794,0.8095238095238094,0.007169758168708581,0.9523809523809524,0.05743853404218955
5,0.9188034188034188,0.03322507434665721,0.9743589743589745,0.053611823799190106,0.9487179487179488,0.4178811104783483,0.9743589743589745,3.760109202742182
7,0.7546296296296297,0.04389313018790131,0.7962962962962963,0.11604506868892006,0.8009259259259259,0.8366474820261578,0.7175925925925926,7.370155794116173
9,0.8166666666666668,0.1639492722635863,0.8833333333333333,0.26230298814998604,0.85,1.6142578257742553,0.794047619047619,8.910906477817319
11,0.7666666666666666,0.4064558715050387,0.7296296296296297,0.44517821008111325,0.8296296296296296,2.4569243434528056,0.7185185185185184,14.373945534564038
13,0.7512626262626263,204.64073299608884,0.7929292929292929,195.54822180200705,0.7285353535353535,831.460470185281,0.6792929292929294,390.89795414816086
15,0.6944444444444445,0.2628548372225279,0.6305555555555555,0.3769167021612106,0.41111111111111115,3.256882056679057,0.4277777777777778,27.855046781059134


==> figs/csv_for_figs/samples_ablations/samples_runtime.csv <==
X,100,100_std,200,200_std,500,500_std,1000,1000_std
3,0.11225628852844234,0.2882972269207118,0.06373571395874018,0.005784815564496794,0.17199835777282713,0.007169758168708581,1.110959424972534,0.05743853404218955
5,0.19130131721496574,0.03322507434665721,0.2797627067565918,0.053611823799190106,1.428778133392334,0.4178811104783483,10.62082911491394,3.760109202742182
7,0.5204079914093017,0.04389313018790131,0.8712131595611572,0.11604506868892006,5.173112897872925,0.8366474820261578,40.10898399353027,7.370155794116173
9,1.0802015304565429,0.1639492722635863,2.127172088623047,0.26230298814998604,12.820823640823365,1.6142578257742553,98.82196726799012,8.910906477817319
11,2.3580309391021728,0.4064558715050387,4.222340059280396,0.44517821008111325,23.737522687911987,2.4569243434528056,173.0143060874939,14.373945534564038
13,44.65387428283692,204.64073299608884,46.06064045906067,195.54822180200705,204.46554100990295,831.460470185281,364.6191200828552,390.89795414816086
15,5.18091272354126,0.2628548372225279,9.923018589019776,0.3769167021612106,57.40003852844238,3.256882056679057,421.6779506015778,27.855046781059134


==> figs/csv_for_figs/samples_ablations/samples_subset.csv <==
X,100,100_std,200,200_std,500,500_std,1000,1000_std
3,0.7882352941176469,0.3838657853683636,0.9529411764705882,0.0874474632195206,0.9529411764705882,0.0874474632195206,0.9764705882352942,0.06642111641550713
5,0.9269841269841269,0.11581468812059444,0.8930555555555556,0.17224869460931422,0.9347222222222222,0.12153445147620859,0.8097222222222222,0.3058733425512947
7,0.7050324675324675,0.24241989405500283,0.7892857142857143,0.2565159907583526,0.8725919913419913,0.10541713318190479,0.8940431096681096,0.1196615648803316
9,0.6490600902365607,0.18274393259412944,0.7143611290670113,0.12240876330765951,0.7796152136982587,0.17466919843751497,0.8588196693733027,0.11659198556458031
11,0.6757248307248306,0.1386506945943749,0.6269721128544659,0.2929032941362351,0.6752264499632921,0.3038893690736556,0.7019298990196823,0.2788957862276227
13,0.6372410097642296,0.1799462695090839,0.5714376267007847,0.2584923692759617,0.7338231140981386,0.20539140687205273,0.7175335547989655,0.26152334218198525
15,0.4879769821351151,0.35288637241843834,0.47913517304158965,0.3289525133102381,0.4966603525883097,0.3210789423917687,0.6235042735042735,0.28954173068689304


==> figs/csv_for_figs/samples_ablations/samples_threshold_sweep_100.csv <==
threshold,f1_macro,tpr_confounder,tpr_collider
0.0,0.3393939393939394,0.0,1.0
0.01,0.659375,0.5094339622641509,0.8214285714285714
0.02,0.659375,0.5094339622641509,0.8214285714285714
0.03,0.659375,0.5094339622641509,0.8214285714285714
0.04,0.659375,0.5094339622641509,0.8214285714285714
0.05,0.659375,0.5094339622641509,0.8214285714285714
0.06,0.659375,0.5094339622641509,0.8214285714285714
0.07,0.659375,0.5094339622641509,0.8214285714285714
0.08,0.659375,0.5094339622641509,0.8214285714285714
0.09,0.659375,0.5094339622641509,0.8214285714285714
0.1,0.659375,0.5094339622641509,0.8214285714285714
0.11,0.659375,0.5094339622641509,0.8214285714285714
0.12,0.659375,0.5094339622641509,0.8214285714285714
0.13,0.651034005364714,0.5094339622641509,0.8035714285714286
0.14,0.651034005364714,0.5094339622641509,0.8035714285714286
0.15,0.651034005364714,0.5094339622641509,0.8035714285714286
0.16,0.651034005364714,0.5094339622641509,0.8035714285714286
0.17,0.651034005364714,0.5094339622641509,0.8035714285714286
0.18,0.651034005364714,0.5094339622641509,0.8035714285714286
0.19,0.651034005364714,0.5094339622641509,0.8035714285714286
0.2,0.651034005364714,0.5094339622641509,0.8035714285714286
0.21,0.6614906832298137,0.5283018867924528,0.8035714285714286
0.22,0.6614906832298137,0.5283018867924528,0.8035714285714286
0.23,0.6614906832298137,0.5283018867924528,0.8035714285714286
0.24,0.6614906832298137,0.5283018867924528,0.8035714285714286
0.25,0.6614906832298137,0.5283018867924528,0.8035714285714286
0.26,0.6633493479752917,0.5471698113207547,0.7857142857142857
0.27,0.6633493479752917,0.5471698113207547,0.7857142857142857
0.28,0.6633493479752917,0.5471698113207547,0.7857142857142857
0.29,0.6735130509199829,0.5660377358490566,0.7857142857142857
0.3,0.6735130509199829,0.5660377358490566,0.7857142857142857
0.31,0.6735130509199829,0.5660377358490566,0.7857142857142857
0.32,0.6735130509199829,0.5660377358490566,0.7857142857142857
0.33,0.6735130509199829,0.5660377358490566,0.7857142857142857
0.34,0.6956080223406956,0.6415094339622641,0.75
0.35000000000000003,0.6956080223406956,0.6415094339622641,0.75
0.36,0.6956080223406956,0.6415094339622641,0.75
0.37,0.6956080223406956,0.6415094339622641,0.75
0.38,0.7052062204192022,0.660377358490566,0.75
0.39,0.7052062204192022,0.660377358490566,0.75
0.4,0.7052062204192022,0.660377358490566,0.75
0.41000000000000003,0.7335861778339654,0.7169811320754716,0.75
0.42,0.7335861778339654,0.7169811320754716,0.75
0.43,0.7429245283018868,0.7358490566037735,0.75
0.44,0.7429245283018868,0.7358490566037735,0.75
0.45,0.7429245283018868,0.7358490566037735,0.75
0.46,0.743097643097643,0.7547169811320755,0.7321428571428571
0.47000000000000003,0.743097643097643,0.7547169811320755,0.7321428571428571
0.48,0.743097643097643,0.7547169811320755,0.7321428571428571
0.49,0.743097643097643,0.7547169811320755,0.7321428571428571
0.5,0.743097643097643,0.7547169811320755,0.7321428571428571
0.51,0.7425775978407557,0.8113207547169812,0.6785714285714286
0.52,0.7425775978407557,0.8113207547169812,0.6785714285714286
0.53,0.7425775978407557,0.8113207547169812,0.6785714285714286
0.54,0.7425775978407557,0.8113207547169812,0.6785714285714286
0.55,0.7425775978407557,0.8113207547169812,0.6785714285714286
0.56,0.7425775978407557,0.8113207547169812,0.6785714285714286
0.5700000000000001,0.7425775978407557,0.8113207547169812,0.6785714285714286
0.58,0.7604800540906018,0.8490566037735849,0.6785714285714286
0.59,0.750952018278751,0.8490566037735849,0.6607142857142857
0.6,0.750952018278751,0.8490566037735849,0.6607142857142857
0.61,0.7501909854851032,0.8679245283018868,0.6428571428571429
0.62,0.7501909854851032,0.8679245283018868,0.6428571428571429
0.63,0.7394125683060109,0.8867924528301887,0.6071428571428571
0.64,0.7394125683060109,0.8867924528301887,0.6071428571428571
0.65,0.729482242190843,0.8867924528301887,0.5892857142857143
0.66,0.729482242190843,0.8867924528301887,0.5892857142857143
0.67,0.7468387096774194,0.9245283018867925,0.5892857142857143
0.68,0.7468387096774194,0.9245283018867925,0.5892857142857143
0.6900000000000001,0.7468387096774194,0.9245283018867925,0.5892857142857143
0.7000000000000001,0.7555210489993098,0.9433962264150944,0.5892857142857143
0.71,0.7555210489993098,0.9433962264150944,0.5892857142857143
0.72,0.7555210489993098,0.9433962264150944,0.5892857142857143
0.73,0.7453491390499265,0.9433962264150944,0.5714285714285714
0.74,0.7453491390499265,0.9433962264150944,0.5714285714285714
0.75,0.7453491390499265,0.9433962264150944,0.5714285714285714
0.76,0.7350694444444444,0.9433962264150944,0.5535714285714286
0.77,0.7246755509101994,0.9433962264150944,0.5357142857142857
0.78,0.7332167832167832,0.9622641509433962,0.5357142857142857
0.79,0.7332167832167832,0.9622641509433962,0.5357142857142857
0.8,0.7332167832167832,0.9622641509433962,0.5357142857142857
0.81,0.7332167832167832,0.9622641509433962,0.5357142857142857
0.8200000000000001,0.7311486962649754,0.9811320754716981,0.5178571428571429
0.8300000000000001,0.7311486962649754,0.9811320754716981,0.5178571428571429
0.84,0.7288557213930348,1.0,0.5
0.85,0.7288557213930348,1.0,0.5
0.86,0.7288557213930348,1.0,0.5
0.87,0.7288557213930348,1.0,0.5
0.88,0.7288557213930348,1.0,0.5
0.89,0.7288557213930348,1.0,0.5
0.9,0.7288557213930348,1.0,0.5
0.91,0.7288557213930348,1.0,0.5
0.92,0.7288557213930348,1.0,0.5
0.93,0.7288557213930348,1.0,0.5
0.9400000000000001,0.7288557213930348,1.0,0.5
0.9500000000000001,0.7288557213930348,1.0,0.5
0.96,0.7288557213930348,1.0,0.5
0.97,0.7288557213930348,1.0,0.5
0.98,0.7288557213930348,1.0,0.5
0.99,0.7288557213930348,1.0,0.5
1.0,0.7288557213930348,1.0,0.5


==> figs/csv_for_figs/samples_ablations/samples_threshold_sweep_1000.csv <==
threshold,f1_macro,tpr_confounder,tpr_collider
0.0,0.3393939393939394,0.0,1.0
0.01,0.623962703962704,0.3584905660377358,0.9464285714285714
0.02,0.623962703962704,0.3584905660377358,0.9464285714285714
0.03,0.623962703962704,0.3584905660377358,0.9464285714285714
0.04,0.623962703962704,0.3584905660377358,0.9464285714285714
0.05,0.623962703962704,0.3584905660377358,0.9464285714285714
0.06,0.623962703962704,0.3584905660377358,0.9464285714285714
0.07,0.623962703962704,0.3584905660377358,0.9464285714285714
0.08,0.623962703962704,0.3584905660377358,0.9464285714285714
0.09,0.623962703962704,0.3584905660377358,0.9464285714285714
0.1,0.623962703962704,0.3584905660377358,0.9464285714285714
0.11,0.623962703962704,0.3584905660377358,0.9464285714285714
0.12,0.623962703962704,0.3584905660377358,0.9464285714285714
0.13,0.6285345859813944,0.37735849056603776,0.9285714285714286
0.14,0.6285345859813944,0.37735849056603776,0.9285714285714286
0.15,0.6285345859813944,0.37735849056603776,0.9285714285714286
0.16,0.6285345859813944,0.37735849056603776,0.9285714285714286
0.17,0.6285345859813944,0.37735849056603776,0.9285714285714286
0.18,0.6285345859813944,0.37735849056603776,0.9285714285714286
0.19,0.6285345859813944,0.37735849056603776,0.9285714285714286
0.2,0.6285345859813944,0.37735849056603776,0.9285714285714286
0.21,0.6285345859813944,0.37735849056603776,0.9285714285714286
0.22,0.6285345859813944,0.37735849056603776,0.9285714285714286
0.23,0.6285345859813944,0.37735849056603776,0.9285714285714286
0.24,0.6285345859813944,0.37735849056603776,0.9285714285714286
0.25,0.6285345859813944,0.37735849056603776,0.9285714285714286
0.26,0.6525817320826883,0.41509433962264153,0.9285714285714286
0.27,0.6525817320826883,0.41509433962264153,0.9285714285714286
0.28,0.6525817320826883,0.41509433962264153,0.9285714285714286
0.29,0.6643115942028985,0.4339622641509434,0.9285714285714286
0.3,0.6643115942028985,0.4339622641509434,0.9285714285714286
0.31,0.6643115942028985,0.4339622641509434,0.9285714285714286
0.32,0.6643115942028985,0.4339622641509434,0.9285714285714286
0.33,0.6643115942028985,0.4339622641509434,0.9285714285714286
0.34,0.698438197233378,0.49056603773584906,0.9285714285714286
0.35000000000000003,0.698438197233378,0.49056603773584906,0.9285714285714286
0.36,0.698438197233378,0.49056603773584906,0.9285714285714286
0.37,0.698438197233378,0.49056603773584906,0.9285714285714286
0.38,0.698438197233378,0.49056603773584906,0.9285714285714286
0.39,0.698438197233378,0.49056603773584906,0.9285714285714286
0.4,0.698438197233378,0.49056603773584906,0.9285714285714286
0.41000000000000003,0.7094882729211087,0.5094339622641509,0.9285714285714286
0.42,0.7094882729211087,0.5094339622641509,0.9285714285714286
0.43,0.7094882729211087,0.5094339622641509,0.9285714285714286
0.44,0.7094882729211087,0.5094339622641509,0.9285714285714286
0.45,0.7203892083149048,0.5283018867924528,0.9285714285714286
0.46,0.7203892083149048,0.5283018867924528,0.9285714285714286
0.47000000000000003,0.7203892083149048,0.5283018867924528,0.9285714285714286
0.48,0.7203892083149048,0.5283018867924528,0.9285714285714286
0.49,0.7203892083149048,0.5283018867924528,0.9285714285714286
0.5,0.7203892083149048,0.5283018867924528,0.9285714285714286
0.51,0.7350694444444444,0.5849056603773585,0.8928571428571429
0.52,0.7350694444444444,0.5849056603773585,0.8928571428571429
0.53,0.7350694444444444,0.5849056603773585,0.8928571428571429
0.54,0.7350694444444444,0.5849056603773585,0.8928571428571429
0.55,0.7350694444444444,0.5849056603773585,0.8928571428571429
0.56,0.726486112312884,0.5849056603773585,0.875
0.5700000000000001,0.726486112312884,0.5849056603773585,0.875
0.58,0.7481386392811297,0.6415094339622641,0.8571428571428571
0.59,0.7481386392811297,0.6415094339622641,0.8571428571428571
0.6,0.7481386392811297,0.6415094339622641,0.8571428571428571
0.61,0.7404761904761905,0.660377358490566,0.8214285714285714
0.62,0.7316866140395553,0.660377358490566,0.8035714285714286
0.63,0.750952018278751,0.6981132075471698,0.8035714285714286
0.64,0.750952018278751,0.6981132075471698,0.8035714285714286
0.65,0.7420554428668018,0.6981132075471698,0.7857142857142857
0.66,0.7420554428668018,0.6981132075471698,0.7857142857142857
0.67,0.7797979797979798,0.7924528301886793,0.7678571428571429
0.68,0.7797979797979798,0.7924528301886793,0.7678571428571429
0.6900000000000001,0.7797979797979798,0.7924528301886793,0.7678571428571429
0.7000000000000001,0.7797979797979798,0.7924528301886793,0.7678571428571429
0.71,0.7797979797979798,0.7924528301886793,0.7678571428571429
0.72,0.7797979797979798,0.7924528301886793,0.7678571428571429
0.73,0.7889908256880734,0.8113207547169812,0.7678571428571429
0.74,0.7889908256880734,0.8113207547169812,0.7678571428571429
0.75,0.7889908256880734,0.8113207547169812,0.7678571428571429
0.76,0.7705649574808453,0.8113207547169812,0.7321428571428571
0.77,0.7705649574808453,0.8113207547169812,0.7321428571428571
0.78,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.79,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.8,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.81,0.7609649122807017,0.8301886792452831,0.6964285714285714
0.8200000000000001,0.7699451245251161,0.8490566037735849,0.6964285714285714
0.8300000000000001,0.7699451245251161,0.8490566037735849,0.6964285714285714
0.84,0.7789046653144016,0.8679245283018868,0.6964285714285714
0.85,0.7789046653144016,0.8679245283018868,0.6964285714285714
0.86,0.7694000169247694,0.8679245283018868,0.6785714285714286
0.87,0.7694000169247694,0.8679245283018868,0.6785714285714286
0.88,0.7598305084745762,0.8679245283018868,0.6607142857142857
0.89,0.7598305084745762,0.8679245283018868,0.6607142857142857
0.9,0.7598305084745762,0.8679245283018868,0.6607142857142857
0.91,0.7775510204081633,0.9056603773584906,0.6607142857142857
0.92,0.7775510204081633,0.9056603773584906,0.6607142857142857
0.93,0.7864019766550225,0.9245283018867925,0.6607142857142857
0.9400000000000001,0.7864019766550225,0.9245283018867925,0.6607142857142857
0.9500000000000001,0.7864019766550225,0.9245283018867925,0.6607142857142857
0.96,0.7864019766550225,0.9245283018867925,0.6607142857142857
0.97,0.7864019766550225,0.9245283018867925,0.6607142857142857
0.98,0.7864019766550225,0.9245283018867925,0.6607142857142857
0.99,0.7864019766550225,0.9245283018867925,0.6607142857142857
1.0,0.7864019766550225,0.9245283018867925,0.6607142857142857


==> figs/csv_for_figs/samples_ablations/samples_threshold_sweep_200.csv <==
threshold,f1_macro,tpr_confounder,tpr_collider
0.0,0.3393939393939394,0.0,1.0
0.01,0.7194577899794097,0.6037735849056604,0.8392857142857143
0.02,0.7194577899794097,0.6037735849056604,0.8392857142857143
0.03,0.7194577899794097,0.6037735849056604,0.8392857142857143
0.04,0.7194577899794097,0.6037735849056604,0.8392857142857143
0.05,0.7194577899794097,0.6037735849056604,0.8392857142857143
0.06,0.7194577899794097,0.6037735849056604,0.8392857142857143
0.07,0.7194577899794097,0.6037735849056604,0.8392857142857143
0.08,0.7194577899794097,0.6037735849056604,0.8392857142857143
0.09,0.7194577899794097,0.6037735849056604,0.8392857142857143
0.1,0.7108258451005562,0.6037735849056604,0.8214285714285714
0.11,0.7108258451005562,0.6037735849056604,0.8214285714285714
0.12,0.7108258451005562,0.6037735849056604,0.8214285714285714
0.13,0.7108258451005562,0.6037735849056604,0.8214285714285714
0.14,0.7108258451005562,0.6037735849056604,0.8214285714285714
0.15,0.7021857923497268,0.6037735849056604,0.8035714285714286
0.16,0.7021857923497268,0.6037735849056604,0.8035714285714286
0.17,0.7021857923497268,0.6037735849056604,0.8035714285714286
0.18,0.7021857923497268,0.6037735849056604,0.8035714285714286
0.19,0.7021857923497268,0.6037735849056604,0.8035714285714286
0.2,0.7021857923497268,0.6037735849056604,0.8035714285714286
0.21,0.721938775510204,0.6415094339622641,0.8035714285714286
0.22,0.721938775510204,0.6415094339622641,0.8035714285714286
0.23,0.721938775510204,0.6415094339622641,0.8035714285714286
0.24,0.721938775510204,0.6415094339622641,0.8035714285714286
0.25,0.721938775510204,0.6415094339622641,0.8035714285714286
0.26,0.7325040196327325,0.6792452830188679,0.7857142857142857
0.27,0.7325040196327325,0.6792452830188679,0.7857142857142857
0.28,0.7325040196327325,0.6792452830188679,0.7857142857142857
0.29,0.7420554428668018,0.6981132075471698,0.7857142857142857
0.3,0.7420554428668018,0.6981132075471698,0.7857142857142857
0.31,0.7420554428668018,0.6981132075471698,0.7857142857142857
0.32,0.7420554428668018,0.6981132075471698,0.7857142857142857
0.33,0.7420554428668018,0.6981132075471698,0.7857142857142857
0.34,0.7609649122807017,0.7358490566037735,0.7857142857142857
0.35000000000000003,0.7609649122807017,0.7358490566037735,0.7857142857142857
0.36,0.7609649122807017,0.7358490566037735,0.7857142857142857
0.37,0.7703329119258322,0.7547169811320755,0.7857142857142857
0.38,0.7703329119258322,0.7547169811320755,0.7857142857142857
0.39,0.7703329119258322,0.7547169811320755,0.7857142857142857
0.4,0.7703329119258322,0.7547169811320755,0.7857142857142857
0.41000000000000003,0.7889197608823777,0.7924528301886793,0.7857142857142857
0.42,0.7889197608823777,0.7924528301886793,0.7857142857142857
0.43,0.7981481481481482,0.8113207547169812,0.7857142857142857
0.44,0.7981481481481482,0.8113207547169812,0.7857142857142857
0.45,0.7981481481481482,0.8113207547169812,0.7857142857142857
0.46,0.7981481481481482,0.8113207547169812,0.7857142857142857
0.47000000000000003,0.7981481481481482,0.8113207547169812,0.7857142857142857
0.48,0.7981481481481482,0.8113207547169812,0.7857142857142857
0.49,0.7981481481481482,0.8113207547169812,0.7857142857142857
0.5,0.7981481481481482,0.8113207547169812,0.7857142857142857
0.51,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.52,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.53,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.54,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.55,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.56,0.7887062789717657,0.8490566037735849,0.7321428571428571
0.5700000000000001,0.7887062789717657,0.8490566037735849,0.7321428571428571
0.58,0.7887062789717657,0.8490566037735849,0.7321428571428571
0.59,0.7793522267206479,0.8490566037735849,0.7142857142857143
0.6,0.7793522267206479,0.8490566037735849,0.7142857142857143
0.61,0.7878480155707879,0.8867924528301887,0.6964285714285714
0.62,0.7878480155707879,0.8867924528301887,0.6964285714285714
0.63,0.7783050847457627,0.8867924528301887,0.6785714285714286
0.64,0.7871997283761989,0.9056603773584906,0.6785714285714286
0.65,0.7871997283761989,0.9056603773584906,0.6785714285714286
0.66,0.7871997283761989,0.9056603773584906,0.6785714285714286
0.67,0.7960884353741496,0.9245283018867925,0.6785714285714286
0.68,0.7960884353741496,0.9245283018867925,0.6785714285714286
0.6900000000000001,0.7960884353741496,0.9245283018867925,0.6785714285714286
0.7000000000000001,0.8049757178154554,0.9433962264150944,0.6785714285714286
0.71,0.8049757178154554,0.9433962264150944,0.6785714285714286
0.72,0.8041078305519898,0.9622641509433962,0.6607142857142857
0.73,0.8041078305519898,0.9622641509433962,0.6607142857142857
0.74,0.8041078305519898,0.9622641509433962,0.6607142857142857
0.75,0.8041078305519898,0.9622641509433962,0.6607142857142857
0.76,0.8030967741935484,0.9811320754716981,0.6428571428571429
0.77,0.8030967741935484,0.9811320754716981,0.6428571428571429
0.78,0.8030967741935484,0.9811320754716981,0.6428571428571429
0.79,0.8030967741935484,0.9811320754716981,0.6428571428571429
0.8,0.8030967741935484,0.9811320754716981,0.6428571428571429
0.81,0.7830751925240114,0.9811320754716981,0.6071428571428571
0.8200000000000001,0.7729166666666667,0.9811320754716981,0.5892857142857143
0.8300000000000001,0.7729166666666667,0.9811320754716981,0.5892857142857143
0.84,0.7729166666666667,0.9811320754716981,0.5892857142857143
0.85,0.7729166666666667,0.9811320754716981,0.5892857142857143
0.86,0.7713286713286713,1.0,0.5714285714285714
0.87,0.7713286713286713,1.0,0.5714285714285714
0.88,0.7713286713286713,1.0,0.5714285714285714
0.89,0.7713286713286713,1.0,0.5714285714285714
0.9,0.7713286713286713,1.0,0.5714285714285714
0.91,0.7713286713286713,1.0,0.5714285714285714
0.92,0.7609019917522155,1.0,0.5535714285714286
0.93,0.7609019917522155,1.0,0.5535714285714286
0.9400000000000001,0.7609019917522155,1.0,0.5535714285714286
0.9500000000000001,0.7609019917522155,1.0,0.5535714285714286
0.96,0.7609019917522155,1.0,0.5535714285714286
0.97,0.7609019917522155,1.0,0.5535714285714286
0.98,0.7609019917522155,1.0,0.5535714285714286
0.99,0.7609019917522155,1.0,0.5535714285714286
1.0,0.7609019917522155,1.0,0.5535714285714286


==> figs/csv_for_figs/samples_ablations/samples_threshold_sweep_500.csv <==
threshold,f1_macro,tpr_confounder,tpr_collider
0.0,0.3393939393939394,0.0,1.0
0.01,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.02,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.03,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.04,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.05,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.06,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.07,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.08,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.09,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.1,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.11,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.12,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.13,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.14,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.15,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.16,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.17,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.18,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.19,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.2,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.21,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.22,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.23,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.24,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.25,0.6126510305614783,0.41509433962264153,0.8392857142857143
0.26,0.646134947793279,0.4716981132075472,0.8392857142857143
0.27,0.646134947793279,0.4716981132075472,0.8392857142857143
0.28,0.646134947793279,0.4716981132075472,0.8392857142857143
0.29,0.659375,0.5094339622641509,0.8214285714285714
0.3,0.659375,0.5094339622641509,0.8214285714285714
0.31,0.659375,0.5094339622641509,0.8214285714285714
0.32,0.659375,0.5094339622641509,0.8214285714285714
0.33,0.659375,0.5094339622641509,0.8214285714285714
0.34,0.6905806451612904,0.5660377358490566,0.8214285714285714
0.35000000000000003,0.6905806451612904,0.5660377358490566,0.8214285714285714
0.36,0.6905806451612904,0.5660377358490566,0.8214285714285714
0.37,0.6905806451612904,0.5660377358490566,0.8214285714285714
0.38,0.6905806451612904,0.5660377358490566,0.8214285714285714
0.39,0.6905806451612904,0.5660377358490566,0.8214285714285714
0.4,0.6905806451612904,0.5660377358490566,0.8214285714285714
0.41000000000000003,0.7108258451005562,0.6037735849056604,0.8214285714285714
0.42,0.7108258451005562,0.6037735849056604,0.8214285714285714
0.43,0.730680753173724,0.6415094339622641,0.8214285714285714
0.44,0.730680753173724,0.6415094339622641,0.8214285714285714
0.45,0.730680753173724,0.6415094339622641,0.8214285714285714
0.46,0.7404761904761905,0.660377358490566,0.8214285714285714
0.47000000000000003,0.7404761904761905,0.660377358490566,0.8214285714285714
0.48,0.7404761904761905,0.660377358490566,0.8214285714285714
0.49,0.7404761904761905,0.660377358490566,0.8214285714285714
0.5,0.7404761904761905,0.660377358490566,0.8214285714285714
0.51,0.7519595448798988,0.7358490566037735,0.7678571428571429
0.52,0.7519595448798988,0.7358490566037735,0.7678571428571429
0.53,0.7519595448798988,0.7358490566037735,0.7678571428571429
0.54,0.7519595448798988,0.7358490566037735,0.7678571428571429
0.55,0.7519595448798988,0.7358490566037735,0.7678571428571429
0.56,0.7429245283018868,0.7358490566037735,0.75
0.5700000000000001,0.7429245283018868,0.7358490566037735,0.75
0.58,0.7429245283018868,0.7358490566037735,0.75
0.59,0.7429245283018868,0.7358490566037735,0.75
0.6,0.7429245283018868,0.7358490566037735,0.75
0.61,0.7522101540793129,0.7547169811320755,0.75
0.62,0.743097643097643,0.7547169811320755,0.7321428571428571
0.63,0.7522935779816514,0.7735849056603774,0.7321428571428571
0.64,0.7522935779816514,0.7735849056603774,0.7321428571428571
0.65,0.7522935779816514,0.7735849056603774,0.7321428571428571
0.66,0.7522935779816514,0.7735849056603774,0.7321428571428571
0.67,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.68,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.6900000000000001,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.7000000000000001,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.71,0.7796495956873315,0.8301886792452831,0.7321428571428571
0.72,0.7703329119258322,0.8301886792452831,0.7142857142857143
0.73,0.7793522267206479,0.8490566037735849,0.7142857142857143
0.74,0.7793522267206479,0.8490566037735849,0.7142857142857143
0.75,0.7793522267206479,0.8490566037735849,0.7142857142857143
0.76,0.7604800540906018,0.8490566037735849,0.6785714285714286
0.77,0.7604800540906018,0.8490566037735849,0.6785714285714286
0.78,0.7783050847457627,0.8867924528301887,0.6785714285714286
0.79,0.7783050847457627,0.8867924528301887,0.6785714285714286
0.8,0.7783050847457627,0.8867924528301887,0.6785714285714286
0.81,0.7783050847457627,0.8867924528301887,0.6785714285714286
0.8200000000000001,0.7783050847457627,0.8867924528301887,0.6785714285714286
0.8300000000000001,0.7783050847457627,0.8867924528301887,0.6785714285714286
0.84,0.7678282354945898,0.9056603773584906,0.6428571428571429
0.85,0.7678282354945898,0.9056603773584906,0.6428571428571429
0.86,0.7381606039807824,0.9056603773584906,0.5892857142857143
0.87,0.7381606039807824,0.9056603773584906,0.5892857142857143
0.88,0.7179089026915113,0.9056603773584906,0.5535714285714286
0.89,0.6972222222222222,0.9056603773584906,0.5178571428571429
0.9,0.6972222222222222,0.9056603773584906,0.5178571428571429
0.91,0.7035184697727472,0.9433962264150944,0.5
0.92,0.7011057054400707,0.9622641509433962,0.48214285714285715
0.93,0.7178937974118698,1.0,0.48214285714285715
0.9400000000000001,0.7178937974118698,1.0,0.48214285714285715
0.9500000000000001,0.7178937974118698,1.0,0.48214285714285715
0.96,0.7178937974118698,1.0,0.48214285714285715
0.97,0.7178937974118698,1.0,0.48214285714285715
0.98,0.7178937974118698,1.0,0.48214285714285715
0.99,0.7178937974118698,1.0,0.48214285714285715
1.0,0.7178937974118698,1.0,0.48214285714285715


==> figs/csv_for_figs/shifts_ablations/shifts_accuracy.csv <==
X,full,full_std
0.0,0.8,0.3006237791806659
0.25,0.92,0.31527673882731183
0.5,0.88,0.3163897084612469
1.0,0.4,0.31478201275220496
1.5,0.4,0.3126984670060009


==> figs/csv_for_figs/shifts_ablations/shifts_ami_full.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
0.0,0.125,0.3535533905932738,0.6608304506017794,0.45826860573599193,0.850262669897711,0.25799279190333196
0.25,0.125,0.3535533905932738,0.7432631169512787,0.3495631645519323,0.6440230425479764,0.44501680358222967
0.5,0.16170838275760677,0.35396600621827445,0.6925206628940268,0.4027103274657619,0.7761982976105141,0.38223011210476476
1.0,0.15508992956799086,0.3516334855464444,0.20583332049883837,0.3425426078821935,0.07816505002707257,0.10767069251806659
1.5,0.15508992956799086,0.3516334855464444,0.13652807600523326,0.32438503840814825,0.1569266270843476,0.159203532199939


==> figs/csv_for_figs/shifts_ablations/shifts_coverage_full.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
0.0,0.0,0.0,0.11666666666666665,0.24907235301622105,0.8095238095238095,0.3779644730092272
0.25,0.0,0.0,0.1,0.21081851067789198,0.9285714285714286,0.18898223650461363
0.5,0.041666666666666664,0.1178511301977579,0.16666666666666666,0.2721655269759087,0.9523809523809524,0.12598815766974242
1.0,0.25,0.4629100498862757,0.26666666666666666,0.4097575314352395,0.2857142857142857,0.48795003647426655
1.5,0.25,0.4629100498862757,0.06666666666666667,0.1405456737852613,0.2857142857142857,0.4879500364742666


==> figs/csv_for_figs/shifts_ablations/shifts_f1.csv <==
X,full,full_std
0.0,0.8062558356676003,0.2738143163448379
0.25,0.9218337218337217,0.21677347794585192
0.5,0.8832616658703616,0.3558375617755528
1.0,0.3717948717948718,0.32494011266317724
1.5,0.3767676767676768,0.2950953671614731


==> figs/csv_for_figs/shifts_ablations/shifts_precision.csv <==
X,full,full_std
0.0,0.8350168350168351,0.3006237791806659
0.25,0.9444444444444445,0.31527673882731183
0.5,0.923076923076923,0.3163897084612469
1.0,0.45833333333333326,0.31478201275220496
1.5,0.425,0.3126984670060009


==> figs/csv_for_figs/shifts_ablations/shifts_recall.csv <==
X,full,full_std
0.0,0.7964285714285714,0.3006237791806659
0.25,0.9107142857142857,0.31527673882731183
0.5,0.8690476190476191,0.3163897084612469
1.0,0.41190476190476194,0.31478201275220496
1.5,0.41190476190476194,0.3126984670060009


==> figs/csv_for_figs/shifts_ablations/shifts_runtime.csv <==
X,full,full_std
0.0,1.4057053852081298,0.3006237791806659
0.25,1.3988260650634765,0.31527673882731183
0.5,1.410055742263794,0.3163897084612469
1.0,1.405732774734497,0.31478201275220496
1.5,1.4037287044525146,0.3126984670060009


==> figs/csv_for_figs/shifts_ablations/shifts_subset.csv <==
X,full,full_std
0.0,0.7413632119514473,0.3749428740347544
0.25,0.811531279178338,0.2890676390845442
0.5,0.834920634920635,0.27300664436229605
1.0,0.1735294117647059,0.3400908183204633
1.5,0.20672268907563027,0.38591653583262225


==> figs/csv_for_figs/shifts_ablations/shifts_threshold_sweep_full.csv <==
threshold,f1_macro,tpr_confounder,tpr_collider
0.0,0.2916666666666667,0.0,1.0
0.01,0.7108843537414966,0.74,0.6857142857142857
0.02,0.7108843537414966,0.74,0.6857142857142857
0.03,0.7108843537414966,0.74,0.6857142857142857
0.04,0.7108843537414966,0.74,0.6857142857142857
0.05,0.7108843537414966,0.74,0.6857142857142857
0.06,0.7108843537414966,0.74,0.6857142857142857
0.07,0.7108843537414966,0.74,0.6857142857142857
0.08,0.7108843537414966,0.74,0.6857142857142857
0.09,0.7108843537414966,0.74,0.6857142857142857
0.1,0.7108843537414966,0.74,0.6857142857142857
0.11,0.7108843537414966,0.74,0.6857142857142857
0.12,0.7108843537414966,0.74,0.6857142857142857
0.13,0.7108843537414966,0.74,0.6857142857142857
0.14,0.7108843537414966,0.74,0.6857142857142857
0.15,0.7108843537414966,0.74,0.6857142857142857
0.16,0.7108843537414966,0.74,0.6857142857142857
0.17,0.7108843537414966,0.74,0.6857142857142857
0.18,0.7108843537414966,0.74,0.6857142857142857
0.19,0.7108843537414966,0.74,0.6857142857142857
0.2,0.7108843537414966,0.74,0.6857142857142857
0.21,0.7108843537414966,0.74,0.6857142857142857
0.22,0.7108843537414966,0.74,0.6857142857142857
0.23,0.7108843537414966,0.74,0.6857142857142857
0.24,0.7108843537414966,0.74,0.6857142857142857
0.25,0.7108843537414966,0.74,0.6857142857142857
0.26,0.7108843537414966,0.74,0.6857142857142857
0.27,0.7108843537414966,0.74,0.6857142857142857
0.28,0.7108843537414966,0.74,0.6857142857142857
0.29,0.7108843537414966,0.74,0.6857142857142857
0.3,0.7108843537414966,0.74,0.6857142857142857
0.31,0.7108843537414966,0.74,0.6857142857142857
0.32,0.7108843537414966,0.74,0.6857142857142857
0.33,0.7108843537414966,0.74,0.6857142857142857
0.34,0.7549019607843137,0.82,0.6857142857142857
0.35000000000000003,0.7549019607843137,0.82,0.6857142857142857
0.36,0.7549019607843137,0.82,0.6857142857142857
0.37,0.7549019607843137,0.82,0.6857142857142857
0.38,0.7549019607843137,0.82,0.6857142857142857
0.39,0.7549019607843137,0.82,0.6857142857142857
0.4,0.7549019607843137,0.82,0.6857142857142857
0.41000000000000003,0.7549019607843137,0.82,0.6857142857142857
0.42,0.7549019607843137,0.82,0.6857142857142857
0.43,0.7549019607843137,0.82,0.6857142857142857
0.44,0.7549019607843137,0.82,0.6857142857142857
0.45,0.7549019607843137,0.82,0.6857142857142857
0.46,0.7549019607843137,0.82,0.6857142857142857
0.47000000000000003,0.7549019607843137,0.82,0.6857142857142857
0.48,0.7549019607843137,0.82,0.6857142857142857
0.49,0.7549019607843137,0.82,0.6857142857142857
0.5,0.7549019607843137,0.82,0.6857142857142857
0.51,0.7968936678614098,0.92,0.6571428571428571
0.52,0.7968936678614098,0.92,0.6571428571428571
0.53,0.7968936678614098,0.92,0.6571428571428571
0.54,0.7968936678614098,0.92,0.6571428571428571
0.55,0.7968936678614098,0.92,0.6571428571428571
0.56,0.7968936678614098,0.92,0.6571428571428571
0.5700000000000001,0.7968936678614098,0.92,0.6571428571428571
0.58,0.7968936678614098,0.92,0.6571428571428571
0.59,0.7968936678614098,0.92,0.6571428571428571
0.6,0.7968936678614098,0.92,0.6571428571428571
0.61,0.7968936678614098,0.92,0.6571428571428571
0.62,0.7968936678614098,0.92,0.6571428571428571
0.63,0.7968936678614098,0.92,0.6571428571428571
0.64,0.7968936678614098,0.92,0.6571428571428571
0.65,0.7968936678614098,0.92,0.6571428571428571
0.66,0.7968936678614098,0.92,0.6571428571428571
0.67,0.7906403940886699,0.96,0.6
0.68,0.7906403940886699,0.96,0.6
0.6900000000000001,0.7906403940886699,0.96,0.6
0.7000000000000001,0.7906403940886699,0.96,0.6
0.71,0.7906403940886699,0.96,0.6
0.72,0.7906403940886699,0.96,0.6
0.73,0.7906403940886699,0.96,0.6
0.74,0.7906403940886699,0.96,0.6
0.75,0.7906403940886699,0.96,0.6
0.76,0.7906403940886699,0.96,0.6
0.77,0.7906403940886699,0.96,0.6
0.78,0.7906403940886699,0.96,0.6
0.79,0.7906403940886699,0.96,0.6
0.8,0.7906403940886699,0.96,0.6
0.81,0.7906403940886699,0.96,0.6
0.8200000000000001,0.7906403940886699,0.96,0.6
0.8300000000000001,0.7906403940886699,0.96,0.6
0.84,0.7906403940886699,0.96,0.6
0.85,0.7906403940886699,0.96,0.6
0.86,0.7906403940886699,0.96,0.6
0.87,0.7906403940886699,0.96,0.6
0.88,0.7906403940886699,0.96,0.6
0.89,0.7906403940886699,0.96,0.6
0.9,0.7906403940886699,0.96,0.6
0.91,0.7906403940886699,0.96,0.6
0.92,0.7906403940886699,0.96,0.6
0.93,0.7906403940886699,0.96,0.6
0.9400000000000001,0.7906403940886699,0.96,0.6
0.9500000000000001,0.7906403940886699,0.96,0.6
0.96,0.7906403940886699,0.96,0.6
0.97,0.7906403940886699,0.96,0.6
0.98,0.7906403940886699,0.96,0.6
0.99,0.7906403940886699,0.96,0.6
1.0,0.7906403940886699,0.96,0.6


==> figs/csv_for_figs/sparsity_ablations/sparsity_accuracy.csv <==
X,full,full_std
0.2,0.92,0.2834334537301579
0.48,0.92,0.2901203534056934
0.6,0.88,0.2995082364235771
0.8,0.88,0.28945008516446863


==> figs/csv_for_figs/sparsity_ablations/sparsity_ami_full.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
0.2,0.125,0.3535533905932738,0.734514802965515,0.3543815057024865,0.6708266400081315,0.4129548769341982
0.48,0.125,0.3535533905932738,0.7498895886289302,0.33305077177222503,0.777167708897795,0.3805616694334238
0.6,0.15508992956799086,0.3516334855464444,0.7921848857732163,0.3438293554862081,0.779639027765079,0.29309505115161505
0.8,0.15508992956799086,0.3516334855464444,0.8003740398052341,0.27397627203748665,0.6671823448237548,0.33593710889620054


==> figs/csv_for_figs/sparsity_ablations/sparsity_coverage_full.csv <==
X,none,none_std,confounder,confounder_std,collider,collider_std
0.2,0.0,0.0,0.11666666666666665,0.24907235301622105,0.9285714285714286,0.18898223650461363
0.48,0.0,0.0,0.16666666666666666,0.2721655269759087,0.9523809523809524,0.12598815766974242
0.6,0.25,0.4629100498862757,0.16666666666666666,0.2721655269759087,0.9523809523809524,0.12598815766974242
0.8,0.25,0.4629100498862757,0.11666666666666665,0.24907235301622105,0.8571428571428571,0.3779644730092272


==> figs/csv_for_figs/sparsity_ablations/sparsity_f1.csv <==
X,full,full_std
0.2,0.9218337218337217,0.21677347794585192
0.48,0.9218337218337217,0.21677347794585192
0.6,0.8698412698412697,0.3558375617755528
0.8,0.8698412698412697,0.3153725995441105


==> figs/csv_for_figs/sparsity_ablations/sparsity_precision.csv <==
X,full,full_std
0.2,0.9444444444444445,0.2834334537301579
0.48,0.9444444444444445,0.2901203534056934
0.6,0.8863636363636364,0.2995082364235771
0.8,0.8863636363636364,0.28945008516446863


==> figs/csv_for_figs/sparsity_ablations/sparsity_recall.csv <==
X,full,full_std
0.2,0.9107142857142857,0.2834334537301579
0.48,0.9107142857142857,0.2901203534056934
0.6,0.8690476190476191,0.2995082364235771
0.8,0.8690476190476191,0.28945008516446863


==> figs/csv_for_figs/sparsity_ablations/sparsity_runtime.csv <==
X,full,full_std
0.2,1.3720487594604491,0.2834334537301579
0.48,1.3745372581481934,0.2901203534056934
0.6,1.3761430644989014,0.2995082364235771
0.8,1.373600263595581,0.28945008516446863


==> figs/csv_for_figs/sparsity_ablations/sparsity_subset.csv <==
X,full,full_std
0.2,0.84593837535014,0.2854807635782417
0.48,0.8815592903828199,0.15600576891509088
0.6,0.8602240896358543,0.250547536328972
0.8,0.8788515406162465,0.25685869764565594


==> figs/csv_for_figs/sparsity_ablations/sparsity_threshold_sweep_full.csv <==
threshold,f1_macro,tpr_confounder,tpr_collider
0.0,0.2916666666666667,0.0,1.0
0.01,0.837919826652221,0.75,0.9642857142857143
0.02,0.837919826652221,0.75,0.9642857142857143
0.03,0.837919826652221,0.75,0.9642857142857143
0.04,0.837919826652221,0.75,0.9642857142857143
0.05,0.837919826652221,0.75,0.9642857142857143
0.06,0.837919826652221,0.75,0.9642857142857143
0.07,0.837919826652221,0.75,0.9642857142857143
0.08,0.837919826652221,0.75,0.9642857142857143
0.09,0.837919826652221,0.75,0.9642857142857143
0.1,0.837919826652221,0.75,0.9642857142857143
0.11,0.837919826652221,0.75,0.9642857142857143
0.12,0.837919826652221,0.75,0.9642857142857143
0.13,0.837919826652221,0.75,0.9642857142857143
0.14,0.837919826652221,0.75,0.9642857142857143
0.15,0.837919826652221,0.75,0.9642857142857143
0.16,0.837919826652221,0.75,0.9642857142857143
0.17,0.837919826652221,0.75,0.9642857142857143
0.18,0.837919826652221,0.75,0.9642857142857143
0.19,0.837919826652221,0.75,0.9642857142857143
0.2,0.837919826652221,0.75,0.9642857142857143
0.21,0.837919826652221,0.75,0.9642857142857143
0.22,0.837919826652221,0.75,0.9642857142857143
0.23,0.837919826652221,0.75,0.9642857142857143
0.24,0.837919826652221,0.75,0.9642857142857143
0.25,0.837919826652221,0.75,0.9642857142857143
0.26,0.837919826652221,0.75,0.9642857142857143
0.27,0.837919826652221,0.75,0.9642857142857143
0.28,0.837919826652221,0.75,0.9642857142857143
0.29,0.837919826652221,0.75,0.9642857142857143
0.3,0.837919826652221,0.75,0.9642857142857143
0.31,0.837919826652221,0.75,0.9642857142857143
0.32,0.837919826652221,0.75,0.9642857142857143
0.33,0.837919826652221,0.75,0.9642857142857143
0.34,0.837919826652221,0.75,0.9642857142857143
0.35000000000000003,0.837919826652221,0.75,0.9642857142857143
0.36,0.837919826652221,0.75,0.9642857142857143
0.37,0.837919826652221,0.75,0.9642857142857143
0.38,0.837919826652221,0.75,0.9642857142857143
0.39,0.837919826652221,0.75,0.9642857142857143
0.4,0.837919826652221,0.75,0.9642857142857143
0.41000000000000003,0.837919826652221,0.75,0.9642857142857143
0.42,0.837919826652221,0.75,0.9642857142857143
0.43,0.837919826652221,0.75,0.9642857142857143
0.44,0.837919826652221,0.75,0.9642857142857143
0.45,0.837919826652221,0.75,0.9642857142857143
0.46,0.837919826652221,0.75,0.9642857142857143
0.47000000000000003,0.837919826652221,0.75,0.9642857142857143
0.48,0.837919826652221,0.75,0.9642857142857143
0.49,0.837919826652221,0.75,0.9642857142857143
0.5,0.837919826652221,0.75,0.9642857142857143
0.51,0.9098143236074271,0.9,0.9285714285714286
0.52,0.9098143236074271,0.9,0.9285714285714286
0.53,0.9098143236074271,0.9,0.9285714285714286
0.54,0.9098143236074271,0.9,0.9285714285714286
0.55,0.9098143236074271,0.9,0.9285714285714286
0.56,0.9098143236074271,0.9,0.9285714285714286
0.5700000000000001,0.9098143236074271,0.9,0.9285714285714286
0.58,0.9098143236074271,0.9,0.9285714285714286
0.59,0.9098143236074271,0.9,0.9285714285714286
0.6,0.9098143236074271,0.9,0.9285714285714286
0.61,0.9098143236074271,0.9,0.9285714285714286
0.62,0.9098143236074271,0.9,0.9285714285714286
0.63,0.9098143236074271,0.9,0.9285714285714286
0.64,0.9098143236074271,0.9,0.9285714285714286
0.65,0.9098143236074271,0.9,0.9285714285714286
0.66,0.9098143236074271,0.9,0.9285714285714286
0.67,0.9377289377289377,1.0,0.8571428571428571
0.68,0.9377289377289377,1.0,0.8571428571428571
0.6900000000000001,0.9377289377289377,1.0,0.8571428571428571
0.7000000000000001,0.9377289377289377,1.0,0.8571428571428571
0.71,0.9377289377289377,1.0,0.8571428571428571
0.72,0.9377289377289377,1.0,0.8571428571428571
0.73,0.9377289377289377,1.0,0.8571428571428571
0.74,0.9377289377289377,1.0,0.8571428571428571
0.75,0.9377289377289377,1.0,0.8571428571428571
0.76,0.9377289377289377,1.0,0.8571428571428571
0.77,0.9377289377289377,1.0,0.8571428571428571
0.78,0.9377289377289377,1.0,0.8571428571428571
0.79,0.9377289377289377,1.0,0.8571428571428571
0.8,0.9377289377289377,1.0,0.8571428571428571
0.81,0.9377289377289377,1.0,0.8571428571428571
0.8200000000000001,0.9377289377289377,1.0,0.8571428571428571
0.8300000000000001,0.9377289377289377,1.0,0.8571428571428571
0.84,0.9377289377289377,1.0,0.8571428571428571
0.85,0.9377289377289377,1.0,0.8571428571428571
0.86,0.9377289377289377,1.0,0.8571428571428571
0.87,0.9377289377289377,1.0,0.8571428571428571
0.88,0.9377289377289377,1.0,0.8571428571428571
0.89,0.9377289377289377,1.0,0.8571428571428571
0.9,0.9377289377289377,1.0,0.8571428571428571
0.91,0.9377289377289377,1.0,0.8571428571428571
0.92,0.9377289377289377,1.0,0.8571428571428571
0.93,0.9377289377289377,1.0,0.8571428571428571
0.9400000000000001,0.9377289377289377,1.0,0.8571428571428571
0.9500000000000001,0.9377289377289377,1.0,0.8571428571428571
0.96,0.9377289377289377,1.0,0.8571428571428571
0.97,0.9377289377289377,1.0,0.8571428571428571
0.98,0.9377289377289377,1.0,0.8571428571428571
0.99,0.9377289377289377,1.0,0.8571428571428571
1.0,0.9377289377289377,1.0,0.8571428571428571

